Exact isoholonomic motion of the planar Purcell's swimmer

In this article we present the discrete-time isoholonomic problem of the planar Purcell's swimmer and solve it using the Discrete-time Pontryagin maximum principle. The 3-link Purcell's swimmer is a locomotion system moving in a low Reynolds number environment. The kinematics of the system evolves on a principal fiber bundle. A structure preserving discrete-time kinematic model of the system is obtained in terms of the local form of a discrete connection. An adapted version of the Discrete Maximum Principle on matrix Lie groups is then employed to come up with the necessary optimality conditions for an optimal state transfer while minimizing the control effort. These necessary conditions appear as a two-point boundary value problem and are solved using a numerical technique. Results from numerical experiments are presented to illustrate the algorithm.

==> Data.txt <==
Time,alpha1,alpha2,x,y,theta,u1,u2
0,0,0,0,0,0,0,0
0.1,-0.2977777430212316,0.09166439401459633,1.046681239448972E-06,0.0005995612507947181,0.17319513196279707,-2.9777774302123157,0.9166439401459633
0.2,-0.5951384236397619,0.18719429596043657,4.131474129911472E-06,0.001186676285891498,0.3481430224475681,-2.9736068061852996,0.9552990194584036
0.3,-0.8920615876363147,0.2865637169377303,9.174651239813675E-06,0.001761373422379431,0.524822445333627,-2.9692316399655265,0.9936942097729371
0.4,-1.1885264961091975,0.38974554959876956,1.6098432375361E-05,0.002323684426339431,0.7032112900076212,-2.9646490847288285,1.0318183266103924
0.5,-1.4845121272731834,0.496711626250706,2.48269742931893E-05,0.002873644346057437,0.883286585542531,-2.959856311639861,1.0696607665193647
0.6,-1.7799971703459043,0.6074327762841595,3.528635445218162E-05,0.003411291322764652,1.065024521469231,-2.9548504307272045,1.1072115003345318
0.7,-2.0749600166746798,0.7218788833757308,4.740454890851437E-05,0.003936666392529717,1.24840046761842,-2.9496284632877514,1.144461070915718
0.8,-2.369378749474261,0.8400189420261028,6.111140459020221E-05,0.004449813284503742,1.4333889934410833,-2.9441873279958086,1.1814005865037172
0.9,-2.663231132680231,0.9618211135149668,7.633860621427312E-05,0.004950778216690909,1.6199638870646587,-2.938523832059696,1.2180217148886372
1,-2.956494599120611,1.0872527810223633,9.301963814089515E-05,0.0054396096905045,1.8080981740594828,-2.9326346644038095,1.2543166750739687
1.1,-3.249146238068345,1.2162806037696616,0.0001110897414678897,0.005916358284661498,1.9977641358738307,-2.9265163894773396,1.2902782274729825
1.2,-3.5411627822124436,1.3488705700079386,0.0001304858666819461,0.006381076448972588,2.1889333278728778,-2.920165441440984,1.3258996623827648
1.3,-3.832520594057457,1.484988048700994,0.0001511466221897855,0.006833818298447807,2.3815765969126614,-2.913578118450151,1.3611747869305606
1.4,-4.123195651755723,1.62459783978353,0.0001730122190567479,0.007274639408028518,2.57566409839236,-2.9067505769826685,1.396097910825358
1.5,-4.413163534378547,1.7676642228933068,0.0001960244122836739,0.007703596608210531,2.771165312736959,-2.8996788262282034,1.4306638310977506
1.6,-4.702399406633427,1.9141510044685577,0.0002201264389569472,0.008120747781850523,2.96804906125917,-2.8923587225488196,1.4648678157525028
1.7,-4.990878003037718,2.064021563112307,0.0002452629536086006,0.00852615166242984,3.1662835213555027,-2.884785964042903,1.49870558643749
1.8,-5.278573611582667,2.2172388931395224,0.0002713799611269228,0.008919867634080059,3.3658362410084504,-2.876956085449487,1.5321733002721558
1.9,-5.56546005679345,2.373765646272205,0.0002984247475347688,0.00930195553316066,3.5666741525308057,-2.8688644521078355,1.5652675313268345
2,-5.851510682148523,2.533564171491352,0.000326345808949561,0.009672475451223517,3.7687635855339012,-2.8605062535507466,1.597985252191467
2.1,-6.136698332000922,2.696596553011252,0.0003550927790676793,0.01003148753985093,3.972070279163363,-2.851876498523951,1.6303238151989896
2.2,-6.4209953329127325,2.862824646339652,0.0003846163554807149,0.01037905181718914,4.176559393540452,-2.8429700091181305,1.6622809332840116
2.3,-6.704373474394124,3.0322101124287943,0.0004148682251323962,0.01071522797611551,4.382195520402164,-2.8337814148139,1.6938546608914236
2.4,-6.986803989028231,3.2047144499313207,0.0004458009892169294,0.01104007519392686,4.588942692932991,-2.824305146341065,1.7250433750252705
2.5,-7.268257531955096,3.380299025581331,0.0004773680878112231,0.01135365194339771,4.796764394780398,-2.8145354292686355,1.7558457565001044
2.6,-7.548704159699138,3.558925102723325,0.0005095237245290209,0.01165601580508767,5.0056235682526635,-2.8044662774404228,1.78626077141994
2.7,-7.828113308350961,3.740553868010774,0.0005422227914846686,0.01194722328086105,5.215482621709333,-2.794091486518221,1.8162876528744807
2.8,-8.106453771118847,3.92514645629853,0.0005754207948504334,0.01222732960859252,5.426303436158119,-2.7834046276788245,1.8459258828775702
2.9,-8.383693675233234,4.112663973762641,0.0006090737812788395,0.01249638857791681,5.638047371061943,-2.772399041143805,1.8751751746411172
3,-8.659800458167995,4.303067519292011,0.0006431382654498267,0.01275445234679649,5.850675269356074,-2.7610678293476445,1.9040354552936958
3.1,-8.934740843186407,4.49631820420323,0.0006775711590048551,0.01300157125879587,6.06414746169879,-2.749403850184119,1.9325068491121902
3.2,-9.208480814302668,4.692377170336745,0.0007123297011437267,0.01323779366117824,6.278423770020284,-2.7373997111625616,1.9605896613351512
3.3,-9.480985590790345,4.891205606585868,0.0007473713911692039,0.013463165724087,6.493463510450509,-2.7250477648768263,1.9882843624912325
3.4,-9.752219601295131,5.092764763948705,0.0007826539232413313,0.01367773126075155,6.7092254956907835,-2.712340105047868,2.0155915736283894
3.5,-10.022146457240579,5.297015969141137,0.0008181351235169292,0.01388153154773488,6.9256680367019205,-2.6992685594544588,2.0425120519243176
3.6,-10.290728924972457,5.503920636813537,0.0008537728897717511,0.01407460514351543,7.142748943471901,-2.685824677318735,2.069046676724001
3.7,-10.557928896794408,5.713440280382264,0.0008895251337647986,0.01425698770586159,7.360425524934385,-2.671999718219514,2.0951964356872756
3.8,-10.823707361774582,5.9255365215477065,0.0009253497267881946,0.01442871181042405,7.578654588471152,-2.657784649801796,2.1209624116544266
3.9,-11.088024376118097,6.14017109859622,0.000961204448583495,0.01458980676972888,7.797392438947489,-2.6431701434351447,2.14634577048508
4,-11.35083903228735,6.357305873609433,0.0009970469396250283,0.01474029844988364,8.016594876960452,-2.6281465616925184,2.1713477501321594
4.1,-11.612109427341492,6.5769028387333615,0.001032834657086776,0.01488020908601509,8.236217196582587,-2.612703950541429,2.195969651239309
4.2,-11.871792631261503,6.798924121583658,0.001068524834916072,0.01500955709855904,8.456214182985034,-2.596832039200066,2.2202128285029663
4.3,-12.129844655005291,7.023331989769203,0.001104074448187754,0.01512835690980167,8.676540109813732,-2.580520237437871,2.24407868185546
4.4,-12.386220417795384,7.250088854411174,0.001139440181850219,0.01523661875966151,8.897148736033131,-2.5637576279009173,2.2675686464197056
4.5,-12.640873713593818,7.479157272860606,0.001174578404035952,0.01533434852010321,9.117993302307113,-2.5465329579843217,2.290684184494276
4.6,-12.893757177066357,7.71049995053193,0.001209445144252841,0.01542154750942264,9.339026527015738,-2.528834634725379,2.313426776713306
4.7,-13.144822249259963,7.944079741849526,0.001243996076744225,0.01549821230719637,9.560200602007448,-2.5106507219360252,2.335797913175977
4.8,-13.394019143065087,8.179859650056363,0.001278186509305216,0.0155643345709534,9.781467188004202,-2.4919689380512797,2.357799082068341
4.9,-13.641296808406796,8.417802825809966,0.001311971377775928,0.01561990085475301,10.002777409599068,-2.472776653417079,2.37943175753598
5,-13.886602897163902,8.657872564596605,0.001345305246427131,0.01566489242972147,10.224081849859344,-2.4530608875710405,2.4006973878664706
5.1,-14.12988372790103,8.900032303249178,0.00137814231443389,0.01569928510614122,10.445330544702692,-2.432808307371324,2.421597386525742
5.2,-14.371084250557981,9.14424561595538,0.001410436428631384,0.01572304905659309,10.666472977286285,-2.4120052265695233,2.442133127061981
5.3,-14.610148011312205,9.390476209993636,0.001442141102792612,0.01573614864030703,10.88745807261254,-2.3906376075422173,2.46230594038257
5.4,-14.847017117759806,9.638687921438892,0.001473209543645027,0.01573854222867425,11.108234192523868,-2.368691064476035,2.4821171144525174
5.5,-15.081632204272772,9.888844710750035,0.001503594683807724,0.01573018203196781,11.328749130976544,-2.34615086512964,2.501567893111456
5.6,-15.313932399758139,10.140910658289735,0.001533249222541735,0.01571101393397546,11.548950110629768,-2.323001954853696,2.5206594753969833
5.7,-15.54385529307649,10.394849959283771,0.001562125673133177,0.01568097732209334,11.768783778352008,-2.29922893318352,2.5393930099403814
5.8,-15.771336902802934,10.650626918224978,0.001590176419183657,0.01564000493296436,11.9881962026977,-2.2748160972643334,2.557769589412057
5.9,-15.996311646930694,10.908205942748545,0.001617353778639981,0.01558802270079091,12.207132871349394,-2.24974744127759,2.5757902452357
6,-16.218712314648315,11.167551536817935,0.001643610076441418,0.01552494961538212,12.42553868941995,-2.2240066771761877,2.59345594069385
6.1,-16.438470040239775,11.428628293292029,0.001668897725970769,0.01545069759018213,12.643357978661909,-2.1975772559145605,2.610767564740987
6.2,-16.655514279473742,11.691400885933668,0.0016931693195839,0.01536517134151461,12.860534477769898,-2.170442392339756,2.6277259264163373
6.3,-16.869772788866296,11.955834060928273,0.001716377728482711,0.01526826828032724,13.07701134397216,-2.1425850939255593,2.6443317499460743
6.4,-17.081171608215943,12.221892627975834,0.001738476212185507,0.01515987841779949,13.292731156109951,-2.113988193496395,2.6605856704755975
6.5,-17.28963504682913,12.48954145100806,0.001759418537836908,0.01503988428628407,13.507635919404796,-2.084634386131939,2.6764882303222386
6.6,-17.49508567388712,12.758745438566894,0.001779159109589503,0.01490816087721322,13.721667072119553,-2.0545062705798065,2.6920398755883395
6.7,-17.69744431347071,13.029469533871387,0.001797653108285141,0.01476457559784284,13.934765494342523,-2.023586395836017,2.707240953044911
6.8,-17.896630044874193,13.301678704596934,0.001814856641669284,0.01460898824907639,14.14687151917204,-1.9918573140348397,2.7220917072555064
6.9,-18.092560209003206,13.575337932393154,0.001830726905386966,0.01444125102711846,14.357924946651266,-1.959301641290195,2.736592277962151
7,-18.28515042187258,13.850412202184874,0.001845222355031756,0.01426120855234251,14.567865060908177,-1.9259021286937468,2.7507426979171856
7.1,-18.474314596447,14.126866491316646,0.001858302889535295,0.01406869792942478,14.776630651060922,-1.8916417457442112,2.7645428913177623
7.2,-18.659964974272793,14.404665758627782,0.001869930046180385,0.01386354884336986,14.984160036548815,-1.856503778257875,2.7779926731113966
7.3,-18.842012168461604,14.68377493356373,0.001880067207474871,0.01364558369637416,15.190391097602149,-1.8204719418881736,2.7910917493594374
7.4,-19.020365219565367,14.964158905443254,0.001888679820022302,0.01341461779040229,15.395261311552709,-1.7835305110375406,2.8038397187952815
7.5,-19.194931665702878,15.24578251299343,0.001895735625365731,0.01317045955985979,15.59870779559527,-1.7456644613751022,2.8162360755017324
7.6,-19.36561762799555,15.52861053430288,0.001901204902564659,0.01291291085774074,15.800667356482125,-1.706859622926678,2.8282802130943994
7.7,-19.532327911957363,15.812607677186778,0.001905060722041557,0.01264176729781881,16.001076547369546,-1.667102839618227,2.8399714288390117
7.8,-19.694966125177753,16.097738570123585,0.00190727920998664,0.01235681865405392,16.19987173196365,-1.6263821322038137,2.8513089293680562
7.9,-19.85343478238195,16.383967767620735,0.001907839811578285,0.01205784919240076,16.396989148951725,-1.5846865720419796,2.862291974971565
8,-20.00763554235686,16.671259700035467,0.001906725606404006,0.01174463856392713,16.59236501091433,-1.5420075997490845,2.8729193241473028
8.1,-20.157469288914097,16.959578708560077,0.001903923565876664,0.01141696200451636,16.785935569992173,-1.498337465572354,2.883190085245974
8.2,-20.3028363880041,17.248889002836194,0.001899424876877797,0.01107459129033546,16.9776372280991,-1.4536709909001062,2.893102942761161
8.3,-20.443636756834177,17.53915471782328,0.001893225194864035,0.01071729486500225,17.167406605513083,-1.4080036883008376,2.9026571498708567
8.4,-20.579770220443415,17.830339841253355,0.0018853249994625,0.01034483920237116,17.355180680917,-1.3613346360923895,2.9118512343007747
8.5,-20.711136697514036,18.122408235891953,0.001875729881610356,0.00995698940617463,17.540896895479122,-1.3136647707062532,2.920683946385915
8.6,-20.83763647334775,18.41532362748557,0.001864450855912484,0.009553510179725156,17.724493279917194,-1.2649977583371,2.9291539159361646
8.7,-20.95917047971876,18.709049602113545,0.001851504665774848,0.009134166803583902,17.905908587588414,-1.2153400637100893,2.937259746279754
8.8,-21.075640600746606,19.003549601882682,0.001836914086076433,0.008698726209319598,18.085082437203482,-1.164701210278408,2.9449999976913226
8.9,-21.186950000618143,19.29878692138978,0.001820708219165018,0.008246958130038631,18.26195546422287,-1.1130939987153634,2.9523731950709546
9,-21.29300347262792,19.594724705049444,0.00180292278120776,0.00777863632559276,18.436469480601033,-1.0605347200977226,2.9593778365966457
9.1,-21.393707808270438,19.891325945443114,0.001783600375577201,0.007293539877828152,18.60856764224206,-1.007043356425236,2.966012403936757
9.2,-21.488972184598357,20.188553482840618,0.001762790749711138,0.006791454549508594,18.778194623299758,-0.9526437632790395,2.9722753739749446
9.3,-21.57870856747585,20.48637000605032,0.001740551031671053,0.006272174198579034,18.945296796203134,-0.8973638287750341,2.978165232096931
9.4,-21.662832127769086,20.78473805470141,0.001716945942473567,0.00573550223760137,19.10982241601418,-0.8412356029323476,2.983680486511018
9.5,-21.741261666529894,21.083620023255495,0.001692047980062421,0.005181253124482479,19.27172180738499,-0.7842953876080812,2.9888196855408133
9.6,-21.81392004602438,21.38297816649071,0.001665937571161846,0.004609253874334379,19.430947552511558,-0.7265837949448773,2.993581432352147
9.7,-21.880734618922926,21.6827746069662,0.001638703186347657,0.004019345566209284,19.587454676831467,-0.6681457289854548,2.9979644047548843
9.8,-21.941637654942117,21.98297134420815,0.001610441415590466,0.00341138484166971,19.74120083198174,-0.609030360191923,3.00196737241946
9.9,-21.996566749839538,22.2835302658604,0.001581256998840123,0.002785245346575867,19.89214646945314,-0.5492909489742208,3.0055892165225235
10,-22.045465227994683,22.58441316080269,0.001551262812037651,0.00214081914868684,20.04025500986423,-0.48898478155143515,3.00882894942291
10.1,-22.08828250658147,22.88558173291806,0.001520579801125124,0.00147801803453415,20.1854929933106,-0.4281727858678399,3.0116857211537105
10.2,-22.124974442838635,23.186997618921424,0.001489336867070116,0.0007967747404862721,20.327830221709366,-0.3669193625715971,3.014158860033682
10.3,-22.155503633423294,23.48862240421592,0.00145767069686554,9.704403678224179E-05,20.467239877148568,-0.3052919058466982,3.016247852944927
10.4,-22.179839685105698,23.790417643784817,0.001425725543601192,-0.0006211962968820571,20.603698627727095,-0.24336051682402762,3.017952395689039
10.5,-22.197959431496077,24.09234488221974,0.001393652953285801,-0.001357944668249536,20.737186707547565,-0.18119746390375457,3.01927238434919
10.6,-22.209847103472796,24.39436567519712,0.00136161144150248,-0.002113175026308886,20.867687975386648,-0.11887671976718057,3.0202079297737723
10.7,-22.21549444726013,24.696441611826838,0.001329766121650764,-0.002886836390756203,20.995189949402725,-0.0564734378733617,3.020759366297217
10.8,-22.2149007885296,24.998534337623187,0.001298288287901501,-0.003678852562961718,21.119683817332543,0.005936587305303861,3.0209272579635575
10.9,-22.20807304155232,25.30060557788975,0.001267354956674617,-0.004489122022179084,21.24116442194991,0.06827746977279069,3.020712402665682
11,-22.19502566340592,25.602617161311596,0.001237148371109241,-0.005317518007502391,21.359630221998568,0.13047378146407487,3.0201158342185033
11.1,-22.175780554230847,25.90453104355351,0.001207855473555839,-0.00616388878278696,21.475083229251435,0.19245109175077432,3.019138822419156
11.2,-22.15036690541625,26.206309330675246,0.001179667351556488,-0.007028058078793531,21.587528922738432,0.2541364881459771,3.017782871217344
11.3,-22.11882099855697,26.507914302183135,0.001152778663101018,-0.007909825703612467,21.69697614159913,0.3154590685928015,3.016049715078957
11.4,-22.08118595875444,26.809308433561625,0.001127387047117962,-0.0088089683099738,21.803436958331034,0.3763503980252247,3.0139413137849513
11.5,-22.037511466552434,27.11045441812837,0.001103692525205379,-0.009725240305590058,21.90692653449668,0.43674492202006465,3.0114598456675012
11.6,-21.98785343339246,27.41131518809774,0.00108189690051349,-0.01065837489072542,22.0074629612031,0.49658033159969733,3.0086076996936684
11.7,-21.93227364587137,27.711853934741608,0.001062203159472718,-0.01160808520576505,22.105067086812507,0.5557978752109192,3.0053874664387648
11.8,-21.870839384383135,28.01203412756426,0.001044814881731359,-0.01257406557052884,22.199762334453137,0.6143426148822799,3.0018019282264636
11.9,-21.803623021856367,28.31181953242823,0.001029935663241038,-0.01355599279658172,22.291574511929415,0.6721636252677144,2.997854048639609
12,-21.73070160828543,28.611174228589697,0.001017768556925917,-0.01455352755377371,22.380531616599413,0.7292141357093017,2.993546961614585
12.1,-21.65215644660503,28.910062624622167,0.001008515534813876,-0.01556631577267166,22.46666363769692,0.7854516168040618,2.9888839603248427
12.2,-21.56807266518912,29.208449473226985,0.001002376974915908,-0.01659399006537089,22.550002358434558,0.840837814159077,2.9838684860482085
12.3,-21.47853879188629,29.50629988494676,0.0009995511755341764,-0.0176361711483379,22.63058116004047,0.8953387330283455,2.978504117197841
12.4,-21.383646334053935,29.803579340814636,0.001000233899078407,-0.01869246925236559,22.708434829665137,0.9489245783235379,2.9727945586788995
12.5,-21.28348936854692,30.10025370398595,0.001004617946890969,-0.0197624855063495,22.7835993738561,1.001569655070105,2.9667436317131415
12.6,-21.178164145095305,30.39628923041482,0.001012892766034348,-0.02084581328328547,22.856111839057885,1.0532522345161643,2.960355264288777
12.7,-21.067768705810153,30.691652578626588,0.001025244088510356,-0.0219420394990587,22.926010140272805,1.1039543928514834,2.9536334821175787
12.8,-20.952402523343387,30.986310818698307,0.00104185360290101,-0.02305074585549576,22.99333289893172,1.1536618246675836,2.946582400717171
12.9,-20.832166159207823,31.28023144049426,0.00106289865807996,-0.02417151002218446,23.058119290553513,1.202363641355674,2.9392062179594367
13,-20.707160943665226,31.573382361258147,0.001088551998276205,-0.02530390675211279,23.1204089027383,1.250052155425885,2.9315092076389955
13.1,-20.577488677881153,31.865731932649418,0.001118981528528165,-0.02644750892840077,23.180241603725964,1.2967226578406679,2.9234957139128497
13.2,-20.443251358738188,32.15724894730812,0.001154350109341818,-0.02760188854042824,23.2376574216155,1.3423731914297778,2.9151701465870823
13.3,-20.304550926276974,32.4479026450358,0.001194815379215038,-0.02876661758904904,23.29269643416003,1.3870043246122135,2.9065369772768728
13.4,-20.1614890334417,32.73766271867668,0.001240529603576979,-0.02994126892155559,23.34539866892729,1.4306189283527406,2.8976007364087892
13.5,-20.014166837533278,33.02649931977844,0.001291639548625283,-0.03112541699795849,23.395804013499546,1.4732219590842965,2.888366011017534
13.6,-19.86268481256796,33.31438306410878,0.00134828637851185,-0.03231863859083781,23.443952135301753,1.5148202496531915,2.878837443303345
13.7,-19.707142581576562,33.60128503709826,0.001410605574327076,-0.03352051342157052,23.48988241058037,1.5554223099139928,2.869019729894928
13.8,-19.547638767762287,33.8871767992746,0.001478726873355852,-0.03473062473613848,23.533633862008926,1.5950381381426684,2.858917621763294
13.9,-19.384270863359454,34.1720303917475,0.001552774227120849,-0.03594855982399003,23.575245104367646,1.6336790440282711,2.8485359247289037
14,-19.21713511499242,34.455818341797595,0.001632865776785134,-0.03717391048358661,23.614754297730624,1.6713574836703586,2.837879500501006
14.1,-19.046326424374612,34.73851366861432,0.001719113844535165,-0.03840627343816379,23.65219910761283,1.7080869061780495,2.826953268167317
14.2,-18.87193826288317,35.020089889234384,0.001811624939738427,-0.03964525070619281,23.6876166714153,1.7438816149144138,2.8157622062005965
14.3,-18.694062599369342,35.30052102469695,0.001910499778496507,-0.0408904499285032,23.72104357083323,1.7787566351382378,2.8043113546255714
14.4,-18.512789839540645,35.57978160646113,0.002015833315619711,-0.0421414846571802,23.75251580949547,1.8127275982869973,2.7926058176419444
14.5,-18.32820877609886,35.857846683103006,0.002127714787887577,-0.04339797460876216,23.78206879544239,1.8458106344178729,2.780650766418683
14.6,-18.14040654865729,36.13469182732007,0.002246227767592177,-0.04465954588478774,23.8097373279944,1.8780222744157111,2.7684514421705875
14.7,-17.949468612354995,36.41029314323685,0.002371450225493391,-0.0459258311629736,23.835555588513817,1.9093793630228526,2.756013159167797
14.8,-17.75547871439899,36.68462727404076,0.002503454602301697,-0.04719646986147352,23.859557134708147,1.9398989795600319,2.743341308038978
14.9,-17.55851888629161,36.95767139756371,0.002642307881627867,-0.04847110822201726,23.881774896950503,1.9695982810738766,2.73044123522956
15,-17.358669426526806,37.22940329196929,0.002788071690471616,-0.04974939959558829,23.902241196712158,1.9984945976479993,2.717318944055912
15.1,-17.156008866117755,37.49980124656285,0.002940802386211228,-0.05103100437927742,23.92098770151974,2.0266056040904514,2.703979545935769
15.2,-16.95061401705201,37.76884414363545,0.003100551148562557,-0.05231559014195501,23.938045475642575,2.0539484906575485,2.690428970725977
15.3,-16.742559958553596,38.03651144755376,0.00326736408705944,-0.05360283169220079,23.953444972120717,2.0805405849840777,2.6766730391831706
15.4,-16.531920046239,38.302783214277596,0.003441282349149319,-0.05489241112731665,23.967216041412613,2.1063991231459744,2.6627176672385793
15.5,-16.31876592477016,38.567640101148896,0.003622342232427312,-0.05618401786914053,23.979387941534892,2.1315412146883754,2.6485688687129003
15.6,-16.103167543580398,38.831063376930445,0.003810575300560221,-0.05747734868796786,23.989989349495186,2.1559838118977095,2.6342327578155156
15.7,-15.885193175362453,39.0930349320661,0.004006008502444311,-0.05877210771553491,23.999048373864138,2.179743682179393,2.6197155513565193
15.8,-15.664909436573392,39.353537289159874,0.004208664294443658,-0.06006800644933796,24.006592568175577,2.2028373878906926,2.6050235709377376
15.9,-15.442381310391406,39.6125536136073,0.004418560764939146,-0.06136476374697628,24.012648945283953,2.225281261819847,2.590163244474157
16,-15.217672171143322,39.870067724369456,0.004635711761246228,-0.06266210581345237,24.01724399227861,2.247091392480858,2.5751411076215343
16.1,-14.990843810238509,40.126064104855324,0.004860127018448174,-0.06395976618134329,24.02040368594488,2.268283609048176,2.5599638048587856
16.2,-14.761956463269588,40.38052791390676,0.005091812289945142,-0.06525748568491452,24.022153508627607,2.288873469689264,2.5446380905143258
16.3,-14.531068838162868,40.63344499677162,0.005330769479386223,-0.06655501242832668,24.022518464403245,2.3088762510672183,2.5291708286486574
16.4,-14.298238144132213,40.88480189610749,0.005576996773810724,-0.06785210174884894,24.021523095472947,2.328306940306552,2.513568993358695
16.5,-14.06352077309421,41.134586009420175,0.005830488394185622,-0.06914851469948263,24.01919179979312,2.347173710380087,2.497841133126979
16.6,-13.826970396464379,41.38278528597168,0.006091235896470376,-0.07044402269174879,24.015547995874115,2.3655037662982767,2.481992765514996
16.7,-13.588639870900389,41.62938830436836,0.006359227102974338,-0.0717384022910575,24.010614883141137,2.383305255639851,2.466030183966863
16.8,-13.348580710695726,41.87438450544581,0.006634446683337889,-0.07303143731341036,24.00441532157736,2.4005916020466262,2.4499620107745117
16.9,-13.106843082624733,42.11776408100541,0.006916876267418535,-0.07432291856352587,23.996971791595954,2.4173762807098855,2.4337957555958853
17,-12.863475836575281,42.35951798394633,0.007206494581681569,-0.07561264377628074,23.9883064101171,2.433672460494531,2.4175390294093324
17.1,-12.618526536074585,42.59963793810438,0.007503277585578912,-0.07690041755553066,23.97844094639244,2.449493005006948,2.4011995415804335
17.2,-12.372041488633451,42.83811644775442,0.00780719860777657,-0.07818605131048716,23.967396837536317,2.46485047441139,2.384785096500792
17.3,-12.124065775836184,43.07494680673424,0.008118228482101869,-0.07946936318981923,23.95519520372429,2.4797571279726283,2.368303589798242
17.4,-11.874643283129776,43.31012310714544,0.00843633568307232,-0.08075017801357043,23.941856863030363,2.494224927064142,2.351763004111898
17.5,-11.623816729236069,43.54364024759345,0.008761486460902242,-0.08202832720307499,23.927402345864625,2.5082655389370196,2.3351714044799814
17.6,-11.37162769517004,43.77549394092253,0.009093644975844454,-0.08330364870887726,23.911851908995192,2.521890340660245,2.3185369332909307
17.7,-11.11811665281218,44.00568072140907,0.009432773431760152,-0.08457598693677162,23.895225549127172,2.5351104235786543,2.30186780486524
17.8,-10.86332299301767,44.23419795136885,0.00977883220878558,-0.08584519267196516,23.877543016022873,2.547936597945134,2.2851722995978543
17.9,-10.607285053216234,44.461043827153226,0.01013177999500281,-0.08711112300148983,23.858823825142984,2.56037939801435,2.2684587578438653
18,-10.35004014450396,44.68621738448858,0.0104915739169763,-0.08837364123481001,23.839087269800235,2.5724490871227026,2.251735573353503
18.1,-10.091624578202339,44.9097185031293,0.0108581696690501,-0.08963261682268107,23.81835243281229,2.5841556630162184,2.2350111864070406
18.2,-9.832073691879046,45.131547910795696,0.01123152164128785,-0.09088792527426488,23.796638197648868,2.595508863232942,2.218294076664023
18.3,-9.571421874821436,45.35170718636627,0.01161158304594269,-0.09213944807251162,23.77396325906584,2.6065181705760354,2.20159275570579
18.4,-9.309702592958002,45.57019876229826,0.01199830604234462,-0.09338707258781939,23.75034613322256,2.6171928186343965,2.1849157593197885
18.5,-9.046948413222625,45.78702592625385,0.01239164186009784,-0.0946306919899892,23.725805167279752,2.6275417973537545,2.168271639555702
18.6,-8.783191027364925,46.002192821910306,0.01279154092047496,-0.09587020515847537,23.70035854847838,2.6375738585770376,2.1516689565647105
18.7,-8.518461275211278,46.215704448936606,0.01319795295589761,-0.09710551659093695,23.67402431270213,2.6472975215364363,2.1351162702628845
18.8,-8.252789167385815,46.42756666212087,0.01361082712739139,-0.09833653631008982,23.64682035252853,2.656721078254629,2.1186221318426863
18.9,-7.9862039160453415,46.63778633650762,0.01403011225254336,-0.09956318015866758,23.618764482704808,2.665852513404744,2.102196743867507
19,-7.718733930210556,46.84637086567556,0.01445575658570462,-0.1007853685377819,23.589874273456065,2.6746998583479074,2.0858452916792865
19.1,-7.4504068639774035,47.05332865589343,0.0148877082566411,-0.1020030274695436,23.560167230734205,2.6832706623314753,2.069577902178846
19.2,-7.181249536131851,47.25866890170551,0.0153259153254891,-0.1032160882179285,23.529660693360213,2.6915732784555324,2.0534024581207664
19.3,-6.911288226820535,47.46240174415273,0.01577032572569657,-0.1044244868637951,23.498371992149174,2.6996130931131734,2.037328424472221
19.4,-6.640548441253304,47.66453817066679,0.01622088756152632,-0.1056281646435842,23.46631833130535,2.707397855672284,2.0213642651405093
19.5,-6.369054955784174,47.865089856160274,0.0166775490611987,-0.1068270673993758,23.43351675380235,2.7149348546913106,2.005516854934849
19.6,-6.096831901994543,48.064069364326336,0.0171402587704816,-0.1080211458169551,23.399984237193426,2.7222305378963156,1.9897950816607395
19.7,-5.823902766356382,48.26149005941164,0.01760896560412589,-0.1092103551716574,23.36573766483535,2.7292913563816095,1.9742069508530389
19.8,-5.550290404368713,48.457366107976235,0.01808361895091636,-0.110394655257275,23.330793831604126,2.7361236198766985,1.958760485645884
19.9,-5.276017059228634,48.65171246480566,0.01856416875807999,-0.1115740102639161,23.295169446134523,2.742733451400789,1.9434635682942172
20,-5.001104378839936,48.84454486178105,0.01905056561699359,-0.112748388667206,23.258881133441413,2.7491268038869943,1.9283239697539365
20.1,-4.72557343240519,49.03587979597947,0.01954276084577202,-0.1139177631164811,23.22194543716871,2.755309464347469,1.9133493419842822
20.2,-4.449444726628401,49.225734517025984,0.02004070656866556,-0.1150821103220188,23.18437882148603,2.761287057767891,1.898547210465187
20.3,-4.17273822155569,49.41412701372911,0.02054435579220623,-0.116241410941372,23.146197672656243,2.767065050727094,1.8839249670312852
20.4,-3.895473346067122,49.60107600002514,0.02105366247805714,-0.1173956494648968,23.10741830028966,2.772648754885682,1.8694898629601624
20.5,-3.6176690130421933,49.786600900270734,0.0215685816125244,-0.1185448141005711,23.068056938307905,2.7780433302493006,1.8552490024559583
20.6,-3.3393436341230927,49.97072183390109,0.02208906927279505,-0.1196888966583959,23.028129745598747,2.7832537891910047,1.841209336303642
20.7,-3.060515134130045,50.153459599497964,0.02261508268984124,-0.1208278924344029,22.98765280639738,2.7882849999304717,1.8273776559685813
20.8,-2.7812009652038885,50.3348356583228,0.023146580307918,-0.121961800094268,22.946642130439955,2.7931416892615633,1.8137605882483716
20.9,-2.501418120633658,50.51487211729672,0.023683521840654,-0.1230906215566467,22.905113652870224,2.797828445702301,1.8003645897392566
21,-2.2211831485974782,50.6935917115173,0.02422586832350763,-0.1242143618759351,22.86308323400885,2.8023497203618035,1.787195942205741
21.1,-1.9405121658170286,50.87101778632114,0.0247735821625567,-0.1253330291245382,22.820566658988316,2.806709827804491,1.774260748038426
21.2,-1.6594208710903786,51.0471742789361,0.02532662717967724,-0.1264466342748976,22.77757963725507,2.8109129472665013,1.7615649261495883
21.3,-1.3779245587109714,51.222085699761045,0.02588496865411405,-0.1275551910814055,22.734137801953374,2.8149631237940693,1.749114208249404
21.4,-1.096038130339878,51.39577711331867,0.02644857336236972,-0.1286587159658679,22.69025670870896,2.818864283710934,1.7369141355762976
21.5,-0.8137760999427308,51.56827411896928,0.02701740962382656,-0.1297572279198172,22.64595183198487,2.8226203039714717,1.72497005650613
21.6,-0.5311526182290522,51.73960283127832,0.02759144731691734,-0.1308507483589215,22.60123856811862,2.826234817136786,1.713287123090347
21.7,-0.24818147185744163,51.90978986025253,0.02817065792519598,-0.1319393010393584,22.556132229629956,2.829711463716106,1.7018702897421014
21.8,0.03512389217381351,52.07886229130826,0.02875501454619965,-0.1330229119129179,22.510648048177472,2.8330536403125515,1.6907243105573908
21.9,0.31875036058127726,52.24684766513973,0.02934449192143297,-0.1341016090275172,22.464801171153603,2.8362646840746333,1.6798537383147112
22,0.6026851448896776,52.41377395747948,0.02993906645922643,-0.1351754224208608,22.418606659315838,2.8393478430840036,1.66926292339737
22.1,0.8869157700685614,52.57966955879555,0.03053871625097116,-0.1362443840087642,22.372079485280608,2.8423062517888376,1.6589560131608991
22.2,1.1714300634043178,52.74456325391342,0.03114342108432403,-0.1373085274746923,22.32523453194654,2.845142933357564,1.6489369511785559
22.3,1.456216143591331,52.90848420163816,0.03175316245348372,-0.1383678881606781,22.2780865908752,2.8478608018701324,1.6392094772475474
22.4,1.7412624101833456,53.07146191438867,0.03236792356678948,-0.1394225029600006,22.23065036058392,2.850462665920152,1.629777127505038
22.5,2.0265575333728605,53.233526237874386,0.03298768935168536,-0.1404724102116355,22.182940444770647,2.8529512318951484,1.6206432348572444
22.6,2.3120904440097028,53.39470733084796,0.03361244645701211,-0.1415176495963551,22.134971350510245,2.8553291063684214,1.6118109297356398
22.7,2.59785032384802,53.55503564495079,0.0342421832526795,-0.1425582620345104,22.086757486430294,2.857598798383175,1.6032831410282724
22.8,2.8838265960109304,53.7145419046836,0.03487688982679319,-0.1435942895855568,22.03831316087839,2.8597627216291044,1.5950625973282477
22.9,3.1700089156598135,53.873257087515185,0.03551655798028405,-0.1446257753493338,21.98965258008825,2.8618231964888308,1.5871518283158932
23,3.456387160823034,54.03121240415512,0.03616118121905789,-0.1456527633690685,21.940789846366467,2.863782451632204,1.5795531663993025
23.1,3.7429514233465264,54.18843927900803,0.03681075474368224,-0.1466752985360642,21.891738956316114,2.865642625234928,1.57226874852911
23.2,4.0296919999397876,54.34496933082699,0.0374652754366429,-0.1476934264960673,21.842513799109952,2.8674057659326087,1.565300518189667
23.3,4.316599383304931,54.50083435358091,0.03812474184722089,-0.1487071935573301,21.79312815481997,2.869073833651427,1.5586502275391403
23.4,4.603664253356636,54.65606629755203,0.03878915417407436,-0.1497166466004339,21.743595692803908,2.870648700517061,1.5523194397111442
23.5,4.890877468559476,54.81069725067528,0.03945851424563528,-0.150721832989968,21.693929970141784,2.8721321520283922,1.5463095312324528
23.6,5.178230057419646,54.964759420132815,0.04013282549845454,-0.1517228004881855,21.644144430112526,2.8735258886016894,1.540621694575432
23.7,5.465713210170574,55.118285114211695,0.04081209295362905,-0.1527195971707425,21.59425240069896,2.874831527509279,1.5352569407887882
23.8,5.753318270680794,55.271306724435334,0.04149632319143652,-0.1537122713446109,21.5442670931136,2.8760506051021664,1.5302161022363214
23.9,6.041036728596533,55.42385670797484,0.04218552432427389,-0.1547008714681976,21.494201600342212,2.8771845791573827,1.5254998353952212
24,6.3288602117081565,55.57596757034672,0.0428797059679605,-0.1556854460736589,21.444068895709655,2.8782348311162553,1.5211086237186957
24.1,6.616780478507199,55.72767184840172,0.04357887921142799,-0.1566660436913371,21.393881831479707,2.8792026679904104,1.517042780549941
24.2,6.904789410888842,55.87900209360775,0.04428305658479306,-0.1576427127762221,21.343653137503274,2.8800893238164327,1.5133024520602931
24.3,7.192879006955731,56.02999085563209,0.04499225202581097,-0.1586155016363473,21.293395419930246,2.880895960668884,1.5098876202434521
24.4,7.481041373884124,56.18067066622174,0.04570648084470313,-0.1595844583630311,21.24312115999584,2.8816236692839765,1.506798105896384
24.5,7.76926872084242,56.33107402338417,0.04642575968740106,-0.1605496307629448,21.192842712884357,2.88227346958292,1.504033571624379
24.6,8.057553351953475,56.48123337586747,0.04715010649724639,-0.1615110662919864,21.14257230667132,2.8828463111105616,1.5015935248330496
24.7,8.345887659306076,56.63118110793953,0.04787954047520948,-0.1624688119909709,21.09232204134112,2.8833430735259893,1.4994773207206136
24.8,8.63426411603889,56.78094952446367,0.04861408203871708,-0.1634229144231791,21.04210388787067,2.8837645673281656,1.4976841652414257
24.9,8.922675269504326,56.930570836269126,0.0493537527791547,-0.1643734196137759,20.99192968737506,2.8841115346543327,1.4962131180546707
25,9.211113734523662,57.08007714581396,0.05009857541811599,-0.1653203729911122,20.941811150310198,2.8843846501933648,1.4950630954483146
25.1,9.499572186759119,57.22950043314555,0.05084857376250884,-0.1662638193299724,20.891759855724786,2.884584522354575,1.4942328733159849
25.2,9.788043356163021,57.378872542103004,0.05160377265841266,-0.1672038026965541,20.841787250557708,2.884711694039045,1.4937210895744846
25.3,10.076520020585708,57.52822516686738,0.05236419794406332,-0.1681403663955806,20.791904648984527,2.8847666442268696,1.4935262476442284
25.4,10.364994999475277,57.67758983874589,0.05312987640171545,-0.1690735529191456,20.742123231801276,2.8847497888956433,1.4936467187851694
25.5,10.653461147711464,57.82699791322789,0.05390083570857523,-0.170003403897459,20.692454045842638,2.8846614823618633,1.4940807448200928
25.6,10.941911349503656,57.97648055734836,0.05467710438679733,-0.170929960051412,20.64290800346629,2.8845020179219425,1.494826441204715
25.7,11.230338512445766,58.12606873726437,0.05545871175259921,-0.1718532611469511,20.593495882046778,2.8842716294210766,1.4958817991602786
25.8,11.518735561667254,58.275793206132406,0.05624568786459345,-0.1727733459513099,20.54422832352273,2.8839704922148823,1.497244688680032
25.9,11.80709543409586,58.42568449222961,0.05703806347131964,-0.1736902521910072,20.49511583397634,2.883598724286081,1.4989128609719473
26,12.095411072803522,58.5757728873331,0.05783586995800002,-0.1746040165115702,20.446168783257374,2.883156387076597,1.500883951035126
26.1,12.383675421425156,58.72608843535449,0.05863913929254612,-0.1755146744389536,20.397397404654292,2.8826434862163333,1.503155480213775
26.2,12.671881418686265,58.87666092122696,0.05944790397092658,-0.1764222603427155,20.34881179459983,2.882059972611089,1.505724858724132
26.3,12.960021993047103,59.02751986003608,0.06026219696194505,-0.1773268074009406,20.300421912406048,2.8814057436083695,1.5085893880915928
26.4,13.248090057444797,59.17869448639687,0.06108205165144836,-0.1782283475668676,20.252237580035075,2.88068064397695,1.5117462636086003
26.5,13.53607850409162,59.33021374408153,0.06190750178594621,-0.1791269115371427,20.204268481919993,2.8798844664682455,1.5151925768460865
26.6,13.823980199337992,59.482106275895376,0.06273858141570007,-0.1800225287217022,20.15652416483215,2.8790169524637745,1.5189253181382347
26.7,14.111787843821613,59.634401428084445,0.06357532655030577,-0.18091522902754,20.10901436162136,2.8780764448362084,1.5229515218908196
26.8,14.399494369912793,59.78712620119154,0.0644177699786826,-0.1818050373859493,20.061748020436216,2.877065260911775,1.5272477310708676
26.9,14.687092536453461,59.940308276801396,0.06526594631656277,-0.1826919791825248,20.01473427462497,2.875981665406646,1.5318207560985353
27,14.974575672847276,60.093974290476375,0.06611989003023241,-0.1835760781993616,19.967981733275032,2.874831363938187,1.5366601367496255
27.1,15.261935825963096,60.2481519454066,0.06697963604935755,-0.1844573572342059,19.92149964209891,2.8736015311581484,1.5417765493018223
27.2,15.549165630315466,60.4028678814364,0.06784521908427099,-0.1853358374920251,19.87529671356271,2.87229804352367,1.547159360298104
27.3,15.836257607765264,60.558148370057864,0.06871667363148283,-0.1862115386142979,19.829381538156827,2.8709197744980206,1.5528048862144403
27.4,16.12320423675616,60.71401930795071,0.06959403405900941,-0.1870844788115027,19.7837625622146,2.8694662899088654,1.5587093789288136
27.5,16.40999793838921,60.87050621716421,0.07047733454599504,-0.1879546748444038,19.738448093336206,2.867937016330548,1.5648690921343926
27.6,16.696631054712775,61.02763422786806,0.07136660897011406,-0.1888221419567818,19.69344630337987,2.8663311632356607,1.57128010703849
27.7,16.98309584998543,61.18542807417191,0.07226189086535025,-0.1896868938804539,19.648765227950776,2.8646479527265494,1.5779384630382272
27.8,17.269384506238122,61.3439120869871,0.07316321336216029,-0.1905489428240419,19.604412766832546,2.8628865625269695,1.5848401281521503
27.9,17.55548911889374,61.50311018715151,0.07407060912770747,-0.1914082994632892,19.560396684467893,2.8610461265560745,1.591981001644365
28,17.841401692475422,61.663045878899624,0.07498411030645069,-0.1922649729331377,19.516724610501296,2.8591257358168494,1.5993569174807991
28.1,18.127114136323524,61.82374224355381,0.0759037484607138,-0.1931189708211553,19.473404040373897,2.8571244384809797,1.606963646541765
28.2,18.412618260287363,61.98522193344863,0.07682955451122861,-0.1939702991622655,19.43044233598364,2.8550412396384623,1.614796898948202
28.3,18.69790577040329,62.14750716611184,0.07776155867776315,-0.1948189624348427,19.38784672641323,2.8528751011591837,1.6228523266322132
28.4,18.98296826458945,62.31061971873021,0.0786997904199971,-0.195664963558275,19.34562430872361,2.850624941861656,1.631125526183973
28.5,19.26779722835308,62.47458092292431,0.07964427837873087,-0.1965083038920228,19.303782048820352,2.8482896376363183,1.639612041941137
28.6,19.55238403051496,62.63941165984417,0.08059505031750959,-0.197348983236189,19.262326782394044,2.8458680216188217,1.6483073691981918
28.7,19.836719918956906,62.80513235554825,0.08155213306463548,-0.1981869998335279,19.2212652159223,2.843358884419455,1.657206957041225
28.8,20.120796016407052,62.97176297656196,0.08251555245540676,-0.199022350372709,19.18060392770049,2.8407609745015083,1.6663062101368176
28.9,20.40460331628129,63.13932302558906,0.08348533327459867,-0.1998550299928159,19.14034936888888,2.838072998742449,1.67560049027084
29,20.688132678589117,63.30783153754137,0.08446149919960934,-0.2006850322893874,19.10050786461724,2.83529362307827,1.6850851195234022
29.1,20.971374825900526,63.47730707600525,0.08544407274458381,-0.2015123493221997,19.061085615179334,2.8324214731141453,1.6947553846388401
29.2,21.25432033935163,63.64776772998922,0.08643307520516746,-0.2023369716244316,19.022088697281873,2.829455134510996,1.7046065398393002
29.3,21.536959654659107,63.81923111082733,0.08742852660357585,-0.2031588882129161,18.983523065322657,2.826393153074865,1.7146338083811665
29.4,21.819283058112486,63.99171434928609,0.08843044563405392,-0.2039780865994968,18.945394552719822,2.823234034533808,1.7248323845877975
29.5,22.101280682525772,64.16523409297356,0.089438849608949,-0.204794552803631,18.907708873323173,2.819976244132775,1.7351974368746141
29.6,22.382942503144736,64.33980650410679,0.09045375440555742,-0.2056082713663132,18.87047162292281,2.81661820618961,1.74572411133262
29.7,22.664258333513313,64.51544725763833,0.09147517441379507,-0.2064192253653094,18.833688280852957,2.8131583036858503,1.7564075353154613
29.8,22.945217821311882,64.69217153969205,0.09250312248464405,-0.2072273964316143,18.797364211673397,2.8095948779856013,1.767242820537476
29.9,23.225810444138435,64.8699940463895,0.09353760987954236,-0.2080327647672054,18.761504666957382,2.8059262282654918,1.7782250669743542
30,23.50602550530609,65.04892898284378,0.09457864622038334,-0.2088353091638056,18.72611478710488,2.8021506116765855,1.7893493645428504
30.1,23.785852129586466,65.22899006253422,0.09562623944051331,-0.2096350070228911,18.691199603257328,2.798266242803813,1.8006107969040377
30.2,24.06527925895022,65.41019050694166,0.09668039573659058,-0.2104318343767996,18.656764039266424,2.794271293637543,1.812004444074585
30.3,24.344295648191284,65.59254304557845,0.09774111952141469,-0.2112257659109565,18.622812913784337,2.7901638924106953,1.8235253863679644
30.4,24.622889860634373,65.77605991622221,0.09880841337773694,-0.2120167749872064,18.589350942366238,2.78594212443086,1.8351687064376323
30.5,24.90105026372897,65.96075286553952,0.09988227801310812,-0.2128048336682114,18.556382739690438,2.7816040309458856,1.8469294931728437
30.6,25.17876502460252,66.14663314999713,0.100962712215707,-0.2135899127428406,18.523912821847247,2.777147608735586,1.858802844576079
30.7,25.45602210558743,66.33371153706972,0.1020497128112356,-0.2143719817525661,18.49194560869375,2.7725708098489497,1.8707838707262194
30.8,25.732809259698854,66.5219983066979,0.1031432746207476,-0.2151510090187252,18.460485426268292,2.7678715411143315,1.8828676962821567
30.9,26.009114026072524,66.7115032529764,0.1042433904194052,-0.215926961670608,18.42953650925636,2.7630476637367045,1.895049462785259
31,26.28492372535927,66.90223568605178,0.1053500508961327,-0.2166998056743092,18.399103003502407,2.7580969928675514,1.9073243307534402
31.1,26.560225455080786,67.09420443424618,0.1064632446142412,-0.2174695058623592,18.369188968570388,2.7530172972151914,1.9196874819446526
31.2,26.83500608494228,67.2874178464228,0.1075829579730793,-0.2182360259641274,18.339798380357152,2.747806298614959,1.932134121765805
31.3,27.109252252104653,67.48188379462258,0.1087091751708212,-0.218999328637031,18.310935133765373,2.742461671623706,1.9446594819979874
31.4,27.382950275218654,67.67761043520782,0.1098418799479742,-0.2197593765938348,18.282603263040293,2.7369802311400875,1.957266405852615
31.5,27.656086390535748,67.87460393833275,0.1109810502182106,-0.2205161293349167,18.2548062922402,2.731361153170966,1.9699350312492974
31.6,27.92864650868816,68.07287076412663,0.1121266633642816,-0.2212695464965158,18.227547889938993,2.7256011815241745,1.9826682579381811
31.7,28.200616288337365,68.27241690906344,0.1132786944302952,-0.2220195867748947,18.20083165499211,2.719697796492053,1.9954614493683176
31.8,28.47198113109888,68.4732479098071,0.1144371160898389,-0.222766207960681,18.17466111949758,2.713648427615167,2.0083100074362537
31.9,28.742725865980436,68.67536928966726,0.1156018990662832,-0.223509367177877,18.14903995252215,2.7074473488155077,2.0212137986015706
32,29.012835674268562,68.87878523179704,0.116773010735016,-0.22424902029713,18.123971359842642,2.7010980828813644,2.034159421298146
32.1,29.282295169331945,69.08349989333253,0.1179504164424188,-0.224985122586118,18.09945868114423,2.6945949506338693,2.047146615354508
32.2,29.5510886575019,69.28951703204726,0.119134079094516,-0.2257176285704741,18.075505220797403,2.6879348816994453,2.060171387147193
32.3,29.819200175104562,69.49683994017049,0.1203239590393324,-0.2264464920267548,18.052114220964853,2.6811151760265273,2.0732290812320513
32.4,30.08661346829741,69.70547146948607,0.1215200140603699,-0.2271716660279763,18.02928887409549,2.674132931928441,2.086315293156246
32.5,30.35331198696942,69.91541403293735,0.1227221993405974,-0.2278931029750328,18.007032325432437,2.6669851867200456,2.0994256345123894
32.6,30.619278878470528,70.12666960598449,0.1239304674258786,-0.2286107546278655,17.98534767548442,2.65966891501095,2.112555730471454
32.7,30.884496981172227,70.33923972816,0.1251447681890466,-0.2293245721370517,17.964237982571518,2.652181027016952,2.125701221755592
32.8,31.148948817860443,70.55312550540062,0.1263650487962403,-0.2300345060766441,17.943706265589732,2.644518366882174,2.1388577724061117
32.9,31.412616588961345,70.76832761377317,0.1275912536772698,-0.2307405064790893,17.923755507145824,2.6366777110089483,2.1520210837258444
33,31.675482165593085,70.98484630513958,0.1288233245016029,-0.2314425228728872,17.90438865719666,2.628655766317353,2.1651869136634727
33.1,31.937527082452213,71.20268141505231,0.1300612001609383,-0.2321405043232622,17.88560863725807,2.620449168591337,2.1783510991273554
33.2,32.19873253052165,71.42183237291447,0.1313048167585691,-0.2328343994756916,17.867418345189126,2.6120544806943475,2.191509578621513
33.3,32.45907934960419,71.64229821406519,0.132554107604738,-0.2335241566016353,17.849820660460438,2.6034681908254216,2.2046584115074066
33.4,32.71854802068045,71.86407759318274,0.1338090032163741,-0.2342097236454534,17.8328184497508,2.5946867107625438,2.2177937911752346
33.5,32.9771186580915,72.08716879821405,0.1350694313190406,-0.2348910482713029,17.816414572672556,2.5857063741105564,2.230912050313026
33.6,33.234771001553305,72.31156976401466,0.1363353168488033,-0.2355680779088458,17.800611887420388,2.5765234346180814,2.2440096580059716
33.7,33.49148440799356,72.53727808494492,0.1376065819518063,-0.2362407597967374,17.785413256160663,2.56713406440253,2.25708320930302
33.8,33.74723784323315,72.76429102591189,0.1388831459800606,-0.2369090410233037,17.770821550031844,2.557534352395776,2.2701294096692997
33.9,34.00200987350108,72.99260553154798,0.1401649254824182,-0.2375728685640832,17.756839653687337,2.5477203026794686,2.283145056361123
34,34.255778656792295,73.22221823348899,0.1414518341905144,-0.2382321893163262,17.743470469373335,2.5376878329122006,2.2961270194102683
34.1,34.508521934067204,73.45312545591106,0.1427437830000158,-0.2388869501307933,17.730716920586463,2.527432772749218,2.3090722242207975
34.2,34.760217020289225,73.68532321963147,0.1440406799479357,-0.2395370978413643,17.71858195539127,2.5169508622201286,2.3219776372043976
34.3,35.010840795288,73.91880724514503,0.1453424301869817,-0.2401825792930174,17.707068549495578,2.506237749987735,2.334840255135054
34.4,35.260369694424774,74.15357295496895,0.1466489359579045,-0.2408233413686915,17.69617970918414,2.495288991367821,2.347657098239341
34.5,35.50877969902108,74.38961547565698,0.1479600965607648,-0.2414593310154755,17.685918474210563,2.484100045963142,2.3604252068802576
34.6,35.756046326468855,74.62692963955953,0.1492758083251232,-0.2420904952701262,17.67628792068977,2.472666274477618,2.373141639025624
34.7,36.00214461995338,74.86550998683424,0.1505959645804504,-0.2427167812844585,17.667291164132127,2.4609829348451004,2.385803472747055
34.8,36.247049137617836,75.10535076744773,0.1519204556255649,-0.2433381363500411,17.658931362602342,2.4490451766445873,2.398407806135198
34.9,36.49073394098519,75.3464459433777,0.1532491686972436,-0.2439545079222119,17.65121172010265,2.4368480336735234,2.4109517592998437
35,36.73317258250138,75.58878919086949,0.1545819879372133,-0.2445658436430601,17.644135490180364,2.4243864151618766,2.4234324749175586
35.1,36.97433809178396,75.83237390290151,0.1559187943569137,-0.2451720913630339,17.637705979907924,2.4116550928257183,2.4358471203203274
35.2,37.214202960632015,76.07719319154715,0.1572594657991971,-0.2457731991609065,17.631926554141906,2.398648688480681,2.448192886456116
35.3,37.45273912662335,76.32323989037931,0.1586038768969224,-0.246369115362096,17.626800640141518,2.3853616599133334,2.4604669883217483
35.4,37.68991795570773,76.57050655672624,0.1599518990288553,-0.2469597885556891,17.62233173238746,2.371788290843742,2.472666663468978
35.5,37.925710224646856,76.81898547368465,0.1613034002747213,-0.2475451676111803,17.618523397349303,2.3579226893913794,2.4847891695845563
35.6,38.16008610496425,77.06866865169857,0.16265824537306,-0.2481252016968072,17.615379277710193,2.3437588031738716,2.496831780138924
35.7,38.393015151016954,77.31954782940883,0.1640162956877082,-0.2486998403023525,17.612903095284683,2.3292904605270595,2.508791777102549
35.8,38.62446629574265,77.57161447335815,0.1653774091908651,-0.2492690332701787,17.61109865159281,2.314511447256864,2.5206664394934357
35.9,38.85440785823594,77.82485977600925,0.1667414404719804,-0.2498327308386853,17.609969824873986,2.2994156249327764,2.5324530265109533
36,39.08280756711454,78.07927465144985,0.1681082407810825,-0.2503908837018318,17.609520562369777,2.283997088786099,2.5441487544057115
36.1,39.30963260216944,78.33484972815948,0.1694776581115243,-0.2509434430863818,17.609754867107636,2.268250350549004,2.5557507670962156
36.2,39.534849653649935,78.59157533838324,0.1708495373196063,-0.2514903608447805,17.61067677930327,2.252170514804917,2.5672561022377227
36.3,39.75842499379756,78.8494415040132,0.1722237202673554,-0.252031589556293,17.61229035384128,2.2357534014762495,2.5786616562995603
36.4,39.980324549315206,79.10843791947451,0.1736000459610317,-0.252567082622862,17.61459963699193,2.218995555176379,2.589964154613018
36.5,40.20051395762819,79.36855393289476,0.1749783506448494,-0.2530967943406284,17.617608647217747,2.2018940831297544,2.6011601342026527
36.6,40.41895858573511,79.62977852771836,0.1763584678010251,-0.2536206799250523,17.621321366154536,2.1844462810691185,2.612245948235602
36.7,40.63562349008357,79.89210030777448,0.1777402280082812,-0.2541386954690919,17.62574174608194,2.1666490434846373,2.6232178005616626
36.8,40.850473300666486,80.1555074893583,0.1791234586243909,-0.2546507978210485,17.630873739005025,2.1484981058292503,2.6340718158379266
36.9,41.063472022901415,80.41998790411989,0.1805079832856907,-0.2551569443816925,17.636721349738064,2.129987222349369,2.644804147616571
37,41.274582765887395,80.68552901604093,0.1818936212540628,-0.2556570928372371,17.643288711279247,2.1111074298599193,2.6554111192104934
37.1,41.48376742292967,80.95211795468505,0.1832801866841546,-0.2561512008627941,17.650580175982633,2.0918465704227347,2.6658893864412208
37.2,41.690986346055375,81.21974156516077,0.1846674879205716,-0.2566392258456805,17.658600411536927,2.0721892312572545,2.6762361047571215
37.3,41.89619806641168,81.48838647309967,0.1860553269561792,-0.2571211246850282,17.667354487712803,2.052117203562907,2.6864490793893325
37.4,42.09935911334153,81.75803916077567,0.1874434991798484,-0.2575968537202767,17.67684793924154,2.031610469298695,2.696526876759868
37.5,42.30042397518841,82.02868604865446,0.1888317935121526,-0.2580663688257908,17.687086792459294,2.0106486184688435,2.706468878787552
37.6,42.4993452251808,82.3003135755423,0.1902199929732808,-0.258529625683858,17.698077548359578,1.9892124999238092,2.716275268878884
37.7,42.69607380899773,82.57290827024707,0.1916078756565499,-0.2589865802176765,17.709827121685226,1.9672858381692944,2.725946947047563
37.8,42.890559461605235,82.84645680870928,0.1929952160072173,-0.2594371891356683,17.72234274348809,1.9448565260750066,2.73548538462212
37.9,43.082751196337604,83.120946052036,0.1943817862445983,-0.2598814105151195,17.735631841248015,1.9219173473238156,2.7448924332672613
38,43.272597794696594,83.39636306335953,0.1957673577330257,-0.2603192043430999,17.749701914839378,1.8984659835899784,2.754170113235423
38.1,43.460048224979374,83.6726951035537,0.1971517021105766,-0.260750532938241,17.764560427028677,1.8745043028277661,2.7633204019420936
38.2,43.645051931555734,83.94992960828039,0.1985345920263834,-0.261175361197792,17.78021472401223,1.8500370657637673,2.7723450472665476
38.3,43.82755896031834,84.22805414968374,0.1999158014012486,-0.2615936566435358,17.796671995415622,1.8250702876260188,2.7812454140332106
38.4,44.007519913151846,84.5070563871779,0.2012951052016364,-0.2620053892717645,17.813939276288554,1.7996095283350908,2.790022374941925
38.5,44.18488575170355,84.78692401164597,0.2026722787896987,-0.2624105312414899,17.8320234865032,1.7736583855168662,2.7986762446807916
38.6,44.35960748981284,85.06764468704269,0.2040470969626269,-0.2628090564533659,17.850931498025503,1.7472173810930274,2.8072067539675833
38.7,44.53163582642923,85.3492059926955,0.2054193328270186,-0.2632009400818031,17.870670217257608,1.7202833661639094,2.815613056528082
38.8,44.70092077195767,85.6315953688086,0.2067887566561127,-0.2635861581201722,17.89124666931133,1.6928494552844444,2.8238937611310946
38.9,44.86741131415551,85.91480006693648,0.2081551348588564,-0.263964686988272,17.912668072779923,1.6649054219785142,2.832046981278086
39,45.03105515718918,86.1988071065402,0.2095182291556387,-0.2643365032352148,17.934941896742696,1.636438430336524,2.8400703960374836
39.1,45.19179855237928,86.48360323824085,0.2108777960145542,-0.2647015833531682,17.958075895558448,1.6074339519010772,2.847961317006983
39.2,45.34958622455512,86.76917491400809,0.2122335863622462,-0.2650599037012076,17.982078120690723,1.5778767217584286,2.855716757672232
39.3,45.50436138619814,87.05550826417938,0.2135853455508489,-0.2654114405261888,18.00695691172946,1.5477516164302314,2.8633335017128188
39.4,45.65606582340193,87.34258908106331,0.2149328135399252,-0.2657561700596708,18.03272087079551,1.517044372038024,2.87080816883916
39.5,45.80464003378635,87.6304028086673,0.2162757252406323,-0.266094068666773,18.059378825413987,1.4857421038442624,2.878137276039893
39.6,45.95002339590858,87.91893453771344,0.2176138109658797,-0.2664251130231144,18.08693978495899,1.4538336212222003,2.8853172904616002
39.7,46.09215435210074,88.20816900590306,0.2189467969386457,-0.2667492803000121,18.11541289529553,1.4213095619216503,2.892344681895845
39.8,46.23097059050034,88.49809060099024,0.2202744058124751,-0.267066548341414,18.14480739469262,1.388162383996018,2.899215950872055
39.9,46.36640921565473,88.78868336841363,0.2215963571812966,-0.2673768958230322,18.175132574070386,1.3543862515438836,2.905927674233902
40,46.49840690344944,89.07993101946344,0.2229123680534603,-0.2676803023874721,18.20639774172306,1.3199768779470693,2.9124765104982324
40.1,46.62690003660894,89.37181694167202,0.2242221532849877,-0.267976748753417,18.238612193801387,1.2849313315948732,2.918859222086094
40.2,46.75182482413486,89.66432420916678,0.2255254259729888,-0.2682662168017798,18.271785189156304,1.2492478752592946,2.9250726749469917
40.3,46.87311740665786,89.95743559289951,0.2268218978137575,-0.2685486896415794,18.30592592799176,1.212925825229979,2.9311138373273944
40.4,46.99071395271582,90.25113357015607,0.2281112794365631,-0.268824151660927,18.34104353290229,1.1759654605796581,2.9369797725653184
40.5,47.104550750738035,90.5454003330055,0.2293932807244974,-0.2690925885682571,18.377147031000018,1.1383679802222022,2.9426676284941613
40.6,47.21456430123047,90.84021779550109,0.2306676111335706,-0.2693539874285837,18.41424533595142,1.100135504924335,2.9481746249559198
40.7,47.32069141277233,91.13556759956568,0.231933980019362,-0.2696083366986137,18.452347229002843,1.061271115418537,2.9534980406453593
40.8,47.422869304430215,91.43143111950963,0.2331920969779484,-0.2698556262634773,18.491461338335487,1.0217789165789597,2.9586351994397284
40.9,47.521035715699654,91.72778946533485,0.2344416722045272,-0.270095847476417,18.531596116514322,0.9816641126945447,2.96358345825265
41,47.61512902434712,92.02462348482946,0.2356824168706944,-0.2703289932019733,18.572759815947457,0.9409330864745383,2.968340194945769
41.1,47.705088371171854,92.32191376475515,0.2369140435186807,-0.270555057862049,18.6149604626745,0.8995934682473231,2.972902799257282
41.2,47.790853790194866,92.6196406310858,0.2381362664683021,-0.2707740374836266,18.658205828850324,0.8576541902301466,2.977268663305958
41.3,47.87236634212844,92.91778414829076,0.2393488022307262,-0.270985929746366,18.702503404457865,0.8151255193357798,2.9814351720497303
41.4,47.949568249371424,93.21632411769488,0.2405513699242849,-0.2711907340287895,18.747860368687185,0.7720190724297628,2.985399694040977
41.5,48.02240303077196,93.51524007486691,0.241743691687284,-0.271388451451779,18.794283561398508,0.7283478140054185,2.989159571720012
41.6,48.090815635218426,93.81451128620496,0.2429254930856541,-0.2715790849190439,18.841779454924716,0.6841260444647073,2.9927121133808496
41.7,48.15475257321681,94.11411674507147,0.2440965035141643,-0.2717626391543942,18.890354126481483,0.6393693799839021,2.9960545886648324
41.8,48.2141620455728,94.41403516701729,0.245256456587104,-0.2719391207352873,18.940013231285175,0.594094723559905,2.9991842194581477
41.9,48.2689940701651,94.71424498380915,0.2464050905199295,-0.2721085381240146,18.990761976052777,0.54832024592297,3.0020981679185104
42,48.319200608539276,95.01472433627102,0.2475421485063867,-0.2722709016987087,19.042605092439878,0.5020653837417158,3.0047935246182402
42.1,48.36473569351376,95.31545106621097,0.2486673790950587,-0.2724262237858867,19.09554681016324,0.455350849744899,3.0072672993998273
42.2,48.40555555910195,95.61640270780718,0.2497805365699396,-0.2725745186963536,19.14959082954851,0.40819865588175036,3.0095164159624237
42.3,48.4416184147863,95.91755683463076,0.25088138156118,-0.2727158025477862,19.204740457355676,0.3606285568434231,3.011541268235592
42.4,48.47288565182349,96.21888997746025,0.2519696807319811,-0.2728500939553808,19.260998085898592,0.3126723703718522,3.0133314282947885
42.5,48.499320927134754,96.52037869778624,0.2530452079631799,-0.2729774134561812,19.31836565405925,0.26435275311257356,3.014887203259608
42.6,48.52089057211029,96.82199976429446,0.2541077460913839,-0.27309778387121,19.376844589675017,0.21569644975540544,3.0162106650814935
42.7,48.53756400021439,97.12372851158702,0.255157082590964,-0.2732112300780707,19.436435368772496,0.16673428104104868,3.017287472925737
42.8,48.54931400314684,97.42554046218555,0.2561930158295988,-0.2733177797684553,19.497137793012357,0.11750002932443723,3.0181195059855574
42.9,48.556115804642616,97.7274108539141,0.2572153510108672,-0.2734174623103062,19.558951127721777,0.06801801495781107,3.0187039172853023
43,48.55794834829132,98.02931458005528,0.2582239034752202,-0.2735103099052251,19.621873779671393,0.0183254364871597,3.0190372614117162
43.1,48.55479412564414,98.33122618988746,0.2592184982928287,-0.273596357362671,19.685903345517346,-0.03154222647169486,3.0191160983222427
43.2,48.54663921983432,98.6331199357034,0.2601989705845443,-0.2736756421016301,19.75103661683484,-0.08154905809833991,3.01893745815938
43.3,48.53347343873172,98.93496977393822,0.2611651659269195,-0.2737482042296196,19.817269553332885,-0.13165781102589888,3.018498382347465
43.4,48.51529040188726,99.2367493791072,0.262116940673211,-0.2738140865864145,19.88459726977268,-0.18183036844450737,3.0177960516901905
43.5,48.4920876046392,99.5384321576884,0.2630541622098692,-0.2738733347714297,19.953014028112424,-0.23202797248075577,3.0168277858123074
43.6,48.46386645704393,99.83999126104617,0.2639767091391597,-0.2739259971524723,20.022513235216373,-0.2822114759527842,3.015591033577723
43.7,48.43063229602241,100.14139959655557,0.2648844713807875,-0.2739721248542236,20.09308744630604,-0.3323416102152063,3.0140833550940136
43.8,48.39239436962931,100.44262983614787,0.2657773501870711,-0.2740117717252257,20.164728374223817,-0.3823792639309,3.0123023959233355
43.9,48.34916579469577,100.74365442197366,0.2666552580741259,-0.274044994284442,20.23742690411498,-0.4322857493354205,3.010245858257185
44,48.300963485930524,101.04444556829789,0.2675181186612318,-0.2740718516450998,20.311173113789845,-0.48202308765250507,3.0079114632428356
44.1,48.24780806043542,101.34497526002244,0.2683658664305177,-0.2740924054194699,20.385956298872863,-0.5315542549512278,3.0052969172453685
44.2,48.1897237183077,101.6452152477108,0.2691984464086888,-0.2741067196047554,20.46176500254294,-0.5808434212771543,3.002399876883536
44.3,48.12673810214043,101.94513703957607,0.2700158137801812,-0.2741148604524052,20.538587049276398,-0.6298561616725832,2.999217918652384
44.4,48.05888213804047,102.24471189108979,0.2708179334412975,-0.2741168963229187,20.616409582096743,-0.678559640999791,2.9957485151376804
44.5,47.98618986082027,102.54391079305732,0.2716047795055826,-0.2741128975282099,20.695219102869007,-0.7269227722018602,2.991989019675544
44.6,47.908698307074225,102.84270445932397,0.2723763349869582,-0.2741029362440107,20.775001495639597,-0.774915537460304,2.9879366626658914
44.7,47.826446921225674,103.141063332939,0.2731325902495168,-0.2740870859440496,20.855742171056228,-0.8225138584856504,2.983588736150729
44.8,47.73947805927268,103.43895751824994,0.2738735441272616,-0.2740654219124785,20.937425929911488,-0.8696886195301289,2.9789418531093794
44.9,47.647836240602246,103.73635682898309,0.2745992021021276,-0.2740380205328964,21.020037152491824,-0.9164181867044194,2.9739931073308727
45,47.551568097073144,104.03323076066694,0.2753095760832929,-0.2740049592570264,21.103559803623394,-0.9626814352909417,2.9687393168385636
45.1,47.45072217122895,104.32954848366542,0.276004683854212,-0.2739663164256896,21.18797747800596,-1.0084592584419214,2.963177229984873
45.2,47.3453487194462,104.62527883663493,0.2766845485344845,-0.2739221710929451,21.273273444100568,-1.0537345178274242,2.9573035296952295
45.3,47.23549952180476,104.92039031950424,0.2773491980585285,-0.2738726028544475,21.35943068598331,-1.0984919764143533,2.9511148286926687
45.4,47.12122770009912,105.21485108509144,0.2779986646721082,-0.2738176916808014,21.44643194267186,-1.1427182170562553,2.9446076558717125
45.5,47.00258754501165,105.50862892870072,0.2786329844474427,-0.273757517756417,21.534259744573998,-1.18640155087464,2.9377784360932706
45.6,46.879634353081016,105.80169127541045,0.2792521968177896,-0.2736921613241222,21.6228964468761,-1.2295319193063918,2.9306234670972215
45.7,46.75242427390299,106.09400516535055,0.2798563441337421,-0.2736217025357654,21.712324259853034,-1.2721007917802947,2.9231388994011698
45.8,46.62101416833625,106.3855372377476,0.280445471245855,-0.273546221309555,21.80252527609414,-1.314101055667577,2.915320723970422
45.9,46.48546147747089,106.67625371465692,0.2810196251159428,-0.2734657971939033,21.893481494909636,-1.3555269086534953,2.9071647690933036
46,46.34582410103526,106.96612038553769,0.2815788544572332,-0.2733805092365116,21.985174844484472,-1.3963737643564043,2.898666708807612
46.1,46.20216028419022,107.25510259359069,0.2821232094034808,-0.2732904358576847,22.077587202230518,-1.4366381684504435,2.889822080529843
46.2,46.05452851451305,107.54316522427553,0.2826527412129417,-0.2731956547298258,22.170700412998066,-1.4763176967716491,2.8806263068484137
46.3,45.90298742651235,107.83027269573881,0.2831675019992251,-0.2730962426602555,22.264496305740874,-1.5154108800070172,2.8710747146328948
46.4,45.74759570940977,108.11638895020867,0.2836675444747452,-0.2729922754726107,22.358956709479386,-1.5539171710258206,2.8611625446990354
46.5,45.5884120208121,108.40147744470931,0.2841529217083452,-0.2728838278892609,22.454063467614343,-1.5918368859766938,2.850884945006239
46.6,45.425494904731835,108.68550113910547,0.2846236868867788,-0.2727709734126764,22.549798450576613,-1.6291711608027386,2.8402369439613935
46.7,45.258902707448264,108.96842247953278,0.2850798930571086,-0.2726537841982181,22.646143568004142,-1.6659219728356822,2.829213404273223
46.8,45.08869347474963,109.25020337580064,0.2855215928031735,-0.2725323308997933,22.743080784136712,-1.7020923269862687,2.8178089626791003
46.9,44.91492494156435,109.53080517099647,0.2859488381389349,-0.2724066826096387,22.84059210944658,-1.7376853318529932,2.8060179519585957
47,44.737654459138845,109.81019040319434,0.2863616858270439,-0.2722769071528399,22.938659963079154,-1.7727048242551486,2.793852321978426
47.1,44.556939009458596,110.08831737051116,0.2867601804715156,-0.2721430697540669,23.037266084150488,-1.8071544968024822,2.781269673168273
47.2,44.37283496093992,110.36514547848145,0.2871443706161081,-0.2720052339885231,23.136392649582206,-1.8410404851868614,2.768281079702574
47.3,44.18539831563999,110.64063275882314,0.2875143016642932,-0.2718634613950057,23.236021716308187,-1.8743664529991626,2.754872803417328
47.4,43.99468422552836,110.91473775401178,0.287870020492362,-0.2717178113406677,23.336135706337732,-1.9071409011163558,2.7410499518860982
47.5,43.80074737867329,111.18741752579174,0.2882115702933876,-0.2715683408839669,23.43671691376804,-1.9393684685506205,2.7267977177996086
47.6,43.60364166931245,111.45862839017353,0.2885389920336827,-0.2714151045112395,23.53774772506229,-1.971057093608559,2.712108643817764
47.7,43.403420378772836,111.72832577916046,0.2888523245172613,-0.2712581542275685,23.639210543297015,-2.0022129053961346,2.69697388986929
47.8,43.2001360521527,111.99646431227508,0.2891516043150143,-0.2710975393519076,23.741087826934752,-2.032843266201332,2.6813853311462488
47.9,42.99384063219473,112.26299776954538,0.2894368660491453,-0.2709333065794776,23.843362047285602,-2.0629541995795844,2.66533457270282
48,42.78458545926223,112.52787911353398,0.2897081424831381,-0.2707654999016949,23.946015687709064,-2.0925517293248364,2.6488134398863097
48.1,42.57242132930974,112.79106050321786,0.2899654647328972,-0.2705941605902853,24.049031227193726,-2.121641299525005,2.631813896838504
48.2,42.357398559771845,113.05249330520174,0.2902088624873388,-0.2704193271898707,24.15239112139741,-2.1502276953789914,2.6143280198389953
48.3,42.139567058310064,113.3121280983965,0.2904383642137787,-0.2702410355122931,24.256077781594648,-2.1783150146176666,2.5963479319472778
48.4,41.91897639584953,113.5699146680964,0.2906539973397216,-0.2700593186332573,24.360073550384318,-2.2059066246052557,2.577865696999224
48.5,41.69567587664811,113.82580198649111,0.2908557883842053,-0.2698742068815673,24.464360675317526,-2.2330051920141254,2.5588731839472865
48.6,41.46971461355778,114.07973817662082,0.2910437630511279,-0.2696857278293996,24.568921277896777,-2.2596126309033346,2.5393619012968367
48.7,41.241141587260365,114.33167046588446,0.2912179462500019,-0.2694939062594743,24.673737324260035,-2.285730262974004,2.519322892636459
48.8,41.01000571237813,114.5815451251267,0.2913783620909146,-0.2692987641348743,24.778790591261828,-2.3113587488222853,2.498746592422117
48.9,40.77635588722087,114.829307399419,0.291525033814047,-0.2691003205446926,24.88406263475036,-2.33649825157264,2.477622742922617
49,40.540241029802324,115.0749014344088,0.291657983672673,-0.2688985916292324,24.98953476018508,-2.3611485741854437,2.4559403498977126
49.1,40.30171011528219,115.3182702027239,0.29177723282139,-0.2686935905046466,25.095187992834628,-2.3853091452012705,2.433687683151134
49.2,40.0608121991793,115.55935543520975,0.2918828011844685,-0.268485327169263,25.201003052269865,-2.408979161028728,2.4108523248588747
49.3,39.817596421998296,115.79809756227047,0.291974707309004,-0.2682738083879182,25.306960333259305,-2.432157771810076,2.387421270607065
49.4,39.57211201239624,116.03443566783638,0.2920529682528062,-0.2680590375769368,25.413039889449415,-2.45484409602062,2.3633810556588517
49.5,39.32440827741534,116.2683074579061,0.2921175994835505,-0.2678410146766097,25.519221422991567,-2.477037349809055,2.3387179006972056
49.6,39.07453458089384,116.49964924417293,0.2921686147930098,-0.2676197360132484,25.625484279970106,-2.49873696521508,2.31341786266826
49.7,38.82254031162651,116.72839594205351,0.2922060262278293,-0.2673951941530929,25.731807451141965,-2.519942692673141,2.2874669788056687
49.8,38.568474842891476,116.9544810814797,0.2922298440356745,-0.2671673777500609,25.838169577299308,-2.5406546873502602,2.260851394262168
49.9,38.312387485248465,117.17783682803596,0.2922400766241384,-0.2669362713893388,25.94454895834293,-2.5608735764301755,2.2335574655630333
50,38.05432743448906,117.39839401167265,0.2922367305288452,-0.2667018554285684,26.05092356508969,-2.580600507593946,2.2055718363662433
50.1,37.79434371679444,117.61608216042939,0.2922198103883367,-0.2664641058386119,26.157271052832836,-2.5998371769460973,2.1768814875672478
50.2,37.53248513323522,117.83082953717764,0.2921893189252631,-0.2662229940461845,26.26356877576527,-2.6185858355923335,2.147473767482973
50.3,37.268800205467336,118.04256317805871,0.2921452569346825,-0.2659784867805553,26.369793801573138,-2.6368492776786527,2.1173364088113837
50.4,37.00333712439507,118.25120893196966,0.2920876232819954,-0.2657305459267378,26.475922925656697,-2.6546308107227023,2.0864575391092663
50.5,36.736143703181604,118.45669150112903,0.2920164149139885,-0.2654791283874527,26.581932684662117,-2.6719342121346585,2.0548256915932996
50.6,36.467267335905454,118.65893448337383,0.2919316268879328,-0.2652241859564311,26.687799369147495,-2.6887636727614956,2.0224298224475645
50.7,36.19675496238364,118.85786041817472,0.2918332524254331,-0.2649656652054259,26.793499035660286,-2.705123735217942,1.9892593480085559
50.8,35.924653039844316,119.05339083730411,0.2917212829950188,-0.2647035073871098,26.899007518252727,-2.7210192253932126,1.9553041912940818
50.9,35.65100752166702,119.24544631992937,0.2915957084230181,-0.2644376483548408,27.004300439341602,-2.7364551817728886,1.920554826252627
51,35.37586384324297,119.43394655447558,0.2914565170389669,-0.2641680185015756,27.10935322037359,-2.7514367842403815,1.8850023454624394
51.1,35.09926691469248,119.61881040820067,0.2913036958570056,-0.2638945427191368,27.21414109255503,-2.7659692855048523,1.848638537251525
51.2,34.821261119989764,119.79995600458304,0.2911372307918915,-0.2636171403783369,27.318639107783195,-2.78005794702721,1.8114559638241143
51.3,34.541890321925244,119.97730080834543,0.2909571069072098,-0.263335725330115,27.42282214989075,-2.7937079806452547,1.773448037623727
51.4,34.2611978721944,120.15076171747428,0.2907633086917931,-0.2630502059273106,27.526664946257796,-2.806924497308459,1.7346090912884975
51.5,33.979226625834265,120.32025516111781,0.290555820358963,-0.2627604850661962,27.630142079766557,-2.819712463601285,1.6949344364356291
51.6,33.69601895928133,120.48569720193936,0.2903346261626127,-0.2624664602466185,27.733228000999688,-2.832076665529432,1.6544204082156118
51.7,33.41160790185039,120.64699460751343,0.2900996654256794,-0.2621680046032995,27.835897404589893,-2.844110574309428,1.612974055740711
51.8,33.126044107959586,120.80407187334825,0.2898509691410271,-0.2618650242405842,27.93812405235714,-2.8556379389080546,1.5707726583485195
51.9,32.83936864447871,120.95684462483953,0.2895885237133977,-0.2615574009952862,28.03988207849357,-2.8667546348086574,1.527727514911976
52,32.55162219429312,121.10522857439572,0.2893123169809647,-0.2612450117277024,28.141145539632408,-2.877464501856018,1.483839495562196
52.1,32.26284508120915,121.24913964416814,0.2890223385798066,-0.2609277284668241,28.241888430814377,-2.8877711308395675,1.4391106977246075
52.2,31.973077297171635,121.3884940926563,0.2887185803190726,-0.260605418575336,28.342084701971984,-2.8976778403751666,1.3935444848812606
52.3,31.68235858603071,121.52319674261935,0.2884010052772789,-0.2602779357841379,28.441705832079574,-2.9071871114091907,1.3470264996309358
52.4,31.39073481853825,121.65319021263946,0.2880696924441779,-0.2599451679884821,28.540729295486152,-2.9162376749244197,1.2999347002005863
52.5,31.09824706380657,121.77837835927966,0.2877246091764162,-0.2596069616240207,28.63912562650216,-2.924877547316867,1.2518814664024698
52.6,30.804925485694866,121.89868128276241,0.287365742575726,-0.2592631552055422,28.736871194119466,-2.9332157811170494,1.2030292348275997
52.7,30.510808774000587,122.01401920333068,0.2869931016266162,-0.2589135959832495,28.833940072707847,-2.9411671169428644,1.1533792056825638
52.8,30.215935416952657,122.12431369581572,0.286606700212837,-0.2585581280092968,28.93030645899179,-2.94873357047938,1.1029449248502752
52.9,29.920343717312424,122.22948792499113,0.2862065577018262,-0.2581965924921352,29.02594471638278,-2.955916996402387,1.051742291754418
53,29.624071806751704,122.32946690726392,0.2857926995824288,-0.2578288281931304,29.120829425728495,-2.962719105607303,0.999789822728265
53.1,29.327157657842545,122.42417779585419,0.2853651581454452,-0.2574546718641758,29.214935442122503,-2.9691414890915873,0.9471088859030918
53.2,29.029639094133152,122.51355018532556,0.2849239731960469,-0.2570739587252828,29.308237956861948,-2.9751856370938445,0.8937238947141762
53.3,28.731553798203176,122.59751643346661,0.2844691927914802,-0.2566865229817887,29.400712564221784,-2.980852959299746,0.8396624814105661
53.4,28.43293931781693,122.6760119939757,0.2840008739865759,-0.2562921983766618,29.492335331707945,-2.9861448038623957,0.7849556050904315
53.5,28.133833070453463,122.74897576186447,0.2835190835917287,-0.2558908187810092,29.583082874160244,-2.9910624736347207,0.7296376788882051
53.6,27.834272345745937,122.81635042817219,0.2830238989327823,-0.255482218819734,29.672932431156006,-2.9956072470752213,0.6737466630768877
53.7,27.534294305963336,122.87808281229597,0.282515408533046,-0.2550662345019512,29.761861941086913,-2.999780397825984,0.6173238412379749
53.8,27.233935985218128,122.93412418638235,0.2819937127561489,-0.2546427038694056,29.84985011473579,-3.0035832074520314,0.5604137408640308
53.9,26.93323428791223,122.98443057828254,0.2814589243775795,-0.2542114676489967,29.936876505383978,-3.0070169730589114,0.5030639190018528
54,26.632225986519742,123.02896305555413,0.2809111690922943,-0.253772369909859,30.022921575910168,-3.0100830139249055,0.4453247727161079
54.1,26.33094771824141,123.06768797198298,0.2803505859126126,-0.2533252587027707,30.10796675905612,-3.0127826827832935,0.38724916428798695
54.2,26.02943598100985,123.1005771746799,0.2797773274547152,-0.2528699866767481,30.19199451024811,-3.015117372315594,0.3288920269690766
54.3,25.72772712912615,123.12760816798261,0.2791915601072864,-0.2524064116651645,30.2749883520156,-3.0170885188369096,0.27030993302703643
54.4,25.425857368727232,123.14876423128224,0.2785934640781091,-0.2519343972341495,30.356932909242882,-3.0186976039892315,0.211560632996677
54.5,25.12386275326962,123.16403448923114,0.2779832333178447,-0.2514538131871486,30.437813934764026,-3.0199461545761688,0.15270257948944158
54.6,24.821779179244185,123.17341393423344,0.2773610753239105,-0.2509645360210304,30.517618325103196,-3.020835740254296,0.09379445002289594
54.7,24.5196423822211,123.1769034025295,0.2767272108305376,-0.25046644933053,30.59633412648815,-3.0213679702308394,0.034894682960433014
54.8,24.217489222320964,123.1745079466023,0.2760818723875013,-0.2499594445127527,30.673949863928176,-3.0215315990013787,-0.02395455927165538
54.9,23.915353813803897,123.166241399283,0.2754253068506886,-0.2494434199911457,30.750456529034018,-3.021354085170605,-0.08266547319282044
55,23.613271391877237,123.15212156492036,0.2747577718171544,-0.2489182825511919,30.82584556279181,-3.020824219266582,-0.14119834362641415
55.1,23.311277106297915,123.13216998209317,0.2740795323221028,-0.2483839453709198,30.90010912321165,-3.0199428557932677,-0.1995158282718675
55.2,23.00940577554065,123.10641654297704,0.2733908710134718,-0.2478403335260354,30.973241154597684,-3.0187133075725905,-0.2575343911617442
55.3,22.707692028652303,123.07489454570877,0.2726920765086563,-0.2472873787021432,31.045236294906648,-3.017137468883455,-0.3152199726827238
55.4,22.406170510231487,123.03764180454135,0.2719834462476479,-0.2467250212003563,31.116090070293236,-3.015215184208226,-0.3725274116744517
55.5,22.10487561092425,122.99470064171356,0.2712652857058114,-0.2461532098029175,31.18579897278079,-3.012948993072336,-0.4294116282780496
55.6,21.80384154090786,122.94611755101876,0.2705379075608471,-0.2455719017954126,31.254360377057907,-3.0103407001638978,-0.48583090694754383
55.7,21.503102355216047,122.89194293130724,0.2698016309339084,-0.2449810629690679,31.32177248435954,-3.0073918569181934,-0.541746197115558
55.8,21.20269195032716,122.83223082573976,0.2690567805960249,-0.2443806675568142,31.38803427459786,-3.0041040488887956,-0.5971210556751082
55.9,20.902644068724623,122.76703866226195,0.2683036862050105,-0.2437706981603463,31.453145456136397,-3.000478816025506,-0.651921634778319
56,20.602992304009547,122.69642699881986,0.2675426815655458,-0.2431511456603365,31.517106415910366,-2.9965176471507275,-0.7061166344217813
56.1,20.30377010650619,122.62045927482083,0.2667741039155478,-0.242522009112189,31.579918170238784,-2.992221975033523,-0.7596772399901534
56.2,20.005010789301355,122.53920156976035,0.2659982932405388,-0.241883295629107,31.641582316551393,-2.987593172048333,-0.8125770506049083
56.3,19.70674753466282,122.45272236949569,0.2652155916166976,-0.2412350202537651,31.702100986160072,-2.982632546385362,-0.8647920026465922
56.4,19.409013400786638,122.36109234081131,0.2644263425836265,-0.2405772058201822,31.76147679824219,-2.977341338761812,-0.9163002868433198
56.5,19.11184132882053,122.26438411443006,0.2636308905467377,-0.2399098828067793,31.819712815098864,-2.97172071966114,-0.9670822638126716
56.6,18.815264150118153,122.16267207602856,0.26282958020787,-0.2392330891807958,31.87681249861804,-2.9657717870237326,-1.017120384015401
56.7,18.519314593683223,122.05603216498076,0.2620227560231569,-0.2385468702344489,31.93277966790797,-2.9594955643493073,-1.066399110478216
56.8,18.22402529376838,121.94454168060494,0.2612107616873172,-0.237851278413291,31.98761845807699,-2.9528929991485047,-1.114904843757524
56.9,17.92942879759769,121.82827909568495,0.2603939396435598,-0.2371463731372045,32.04133328013339,-2.9459649617069514,-1.1626258491999455
57,17.635557573182137,121.70732387706377,0.2595726306183735,-0.2364322206145035,32.09392878198563,-2.9387122441556137,-1.20955218621214
57.1,17.342444017207132,121.5817563131612,0.2587471731806153,-0.2357088936496884,32.14540981053259,-2.9311355597500186,-1.255675639025648
57.2,17.050120462962454,121.4516573483289,0.2579179033244425,-0.2349764714454789,32.19578137484966,-2.923235542446872,-1.3009896483227625
57.3,16.758619188296375,121.31710842402103,0.2570851540757845,-0.2342350393998577,32.24504861048898,-2.9150127466608122,-1.3454892430794128
57.4,16.467972423571705,121.1781913268193,0.2562492551221747,-0.2334846888989532,32.29321674492746,-2.906467647246596,-1.3891709720167533
57.5,16.178212359603275,121.03498804339878,0.2554105324658404,-0.2327255171066649,32.34029106420609,-2.897600639684331,-1.4320328342047008
57.6,15.889371155556459,120.88758062254949,0.2545693081000061,-0.2319576267520002,32.386276880813014,-2.888412040468163,-1.4740742084930991
57.7,15.60148094678651,120.73605104438805,0.2537258997083696,-0.2311811259151262,32.43117950286649,-2.8789020876995366,-1.5152957816142032
57.8,15.314573852597556,120.58048109689153,0.2528806203876874,-0.2303961278131477,32.47500420465524,-2.8690709418895164,-1.5556994749654758
57.9,15.028681983909172,120.42095225985668,0.2520337783933381,-0.2296027505866068,32.51775619858511,-2.858918686883814,-1.59528837034909
58,14.74383745076197,120.25754559644022,0.2511856769077087,-0.2288011170876793,32.55944060860956,-2.84844533147199,-1.6340666341643502
58.1,14.460072369731511,120.09034165220677,0.2503366138310112,-0.2279913546709351,32.600062445130824,-2.837650810304534,-1.6720394423346245
58.2,14.17741887113512,119.91942036182346,0.2494868815942206,-0.2271735949875242,32.639626581459716,-2.8265349859638618,-1.7092129038327402
58.3,13.895909106054354,119.74486096329807,0.2486367669935571,-0.2263479737835024,32.67813773182754,-2.8150976508077075,-1.745593985253998
58.4,13.615575253134072,119.56674191972151,0.2477865510459578,-0.2255146307029885,32.71560043097643,-2.8033385292028656,-1.781190435764431
58.5,13.33644952514051,119.3851408483165,0.2469365088646802,-0.2246737090965922,32.75201901531048,-2.7912572799355644,-1.8160107140500428
58.6,13.058564175249725,119.2001344566965,0.2460869095543803,-0.223825355835686,32.78739760561785,-2.778853498907936,-1.8500639161998735
58.7,12.781951503037307,119.01179848606586,0.2452380161246501,-0.2229697211327596,32.821740091332366,-2.766126722124111,-1.8833597063066079
58.8,12.506643860148719,118.82020766113246,0.2443900854211121,-0.2221069583681546,32.85505011631026,-2.753076428885877,-1.9159082493335957
58.9,12.23267365562151,118.62543564644412,0.2435433680730429,-0.2212372239233122,32.88733106608499,-2.739702045272123,-1.9477201468837233
59,11.960073360834937,118.42755500884171,0.2426981084564863,-0.2203606770206099,32.91858605655711,-2.7260029478657195,-1.9788063760244388
59.1,11.688875514062593,118.22663718570661,0.2418545446718006,-0.2194774795697849,32.94881792407095,-2.7119784677234606,-2.009178231350872
59.2,11.41911272459834,118.02275245865292,0.2410129085345472,-0.2185877960208476,32.97802921682467,-2.6976278946425687,-2.0388472705374276
59.3,11.150817676438669,117.81596993233383,0.2401734255787048,-0.2176917932233981,33.00622218755991,-2.682950481596687,-2.067825263190749
59.4,10.884023131493265,117.60635751800034,0.2393363150711371,-0.2167896402921348,33.03339878747143,-2.667945449454069,-2.0961241433351976
59.5,10.61876128448906,117.39398212393972,0.2385017893305405,-0.2158815075796708,33.05956089696717,-2.652618470042029,-2.1237539406059947
59.6,10.355065701749693,117.17890902942568,0.2376700558616376,-0.2149675692059568,33.08470961482288,-2.636955827393672,-2.1507309451394456
59.7,10.092969392964797,116.96120250934942,0.2368413153150083,-0.2140480003320172,33.10884596245702,-2.6209630878489985,-2.177065200763139
59.8,9.83250545337463,116.7409256200724,0.2360157622247625,-0.213122977903034,33.13197064642327,-2.604639395901723,-2.2027688927695657
59.9,9.57370706371355,116.51814019726068,0.2351935850560668,-0.212192680531533,33.15408405666213,-2.5879838966107576,-2.227854228117208
60,9.31660749176113,116.29290687708239,0.2343749662988845,-0.2112572884282055,33.175186269930364,-2.570995719524242,-2.2523332017831987
60.1,9.061240108411912,116.065285226982,0.2335600827785514,-0.2103169835723569,33.19527707547554,-2.5536738334921796,-2.2762165010034994
60.2,8.807638329836486,115.83533333017778,0.2327491048849514,-0.209371948694684,33.21435589068546,-2.5360177857543293,-2.299518968042514
60.3,8.555835673726087,115.60310823443095,0.2319421975169104,-0.2084223681318842,33.23242185172841,-2.5180265611039916,-2.3222509574677885
60.4,8.305865736516377,115.36866581807172,0.2311395198656603,-0.2074684274190789,33.24947378696807,-2.499699372097046,-2.344424163591731
60.5,8.057762189754877,115.13206080468836,0.2303412254948889,-0.2065103132033052,33.265510220677776,-2.4810354676150452,-2.3660501338339426
60.6,7.811558775648249,114.89334677902825,0.2295474624225539,-0.2055482131590932,33.280529377378805,-2.4620341410662334,-2.3871402566005058
60.7,7.567289301734238,114.6525762039098,0.2287583732039397,-0.2045823159057101,33.294529186777595,-2.442694739140104,-2.4077057511845186
60.8,7.324987634642536,114.4098004380219,0.2279740950156239,-0.2036128109258275,33.30750728929004,-2.423016670917011,-2.427757658879375
60.9,7.08468769296243,114.16506975459721,0.227194759740289,-0.2026398884856735,33.319461042150685,-2.4029994168010567,-2.4473068342470037
61,6.846423439249601,113.91843336087233,0.2264204940522176,-0.2016637395566134,33.33038752608255,-2.382642537128315,-2.466363937248545
61.1,6.610229151373481,113.66993935299273,0.2256514198250375,-0.2006845561748576,33.34028345200542,-2.3619428787611683,-2.484940078796518
61.2,6.376138577152103,113.41963493351834,0.2248876532554302,-0.1997025300718039,33.3491454688231,-2.340905742213795,-2.5030441947431954
61.3,6.144185754118107,113.16756623321369,0.2241293059055548,-0.1987178538716674,33.35696987277103,-2.319528230339995,-2.520687003046766
61.4,5.9144047225784755,112.91377839887816,0.2233764844700081,-0.1977307205963363,33.36375271524431,-2.297810315396274,-2.5378783433557794
61.5,5.686829512910614,112.65831561435975,0.2226292908595685,-0.1967413235887777,33.36948981188299,-2.2757520966785973,-2.554627845183518
61.6,5.4614941119201985,112.40122078646577,0.2218878217287368,-0.1957498557020817,33.37417667473393,-2.2533540099041827,-2.5709482789398406
61.7,5.238432509928112,112.14253657562784,0.2211521702384788,-0.1947565114337224,33.37780875467487,-2.23061601992084,-2.586842108379262
61.8,5.017678619716439,111.88230439845199,0.2204224244311358,-0.1937614846137878,33.38038121832782,-2.2075389021167378,-2.6023217717582887
61.9,4.7992662860906075,111.62056479990552,0.2196986679055904,-0.1927649691035398,33.38188903824976,-2.184123336258311,-2.617395985464663
62,4.583229263492921,111.35735746180805,0.21898097986959,-0.1917671586808753,33.382327002526736,-2.1603702259768784,-2.632073380974939
62.1,4.369601198542224,111.0927212269285,0.2182694352242166,-0.1907682469697742,33.38168972689938,-2.136280649506971,-2.6463623487958183
62.2,4.158415609948527,110.82669411883141,0.2175641046383365,-0.18976842735698,33.379971666772015,-2.111855885936975,-2.660271080970693
62.3,3.9497058673199406,110.55931336140982,0.2168650546214592,-0.1887678929071384,33.377167129625136,-2.0870974262858835,-2.6738075742156258
62.4,3.7435051688516294,110.29061539807023,0.2161723475949538,-0.1877668362762529,33.37327028782663,-2.062006984683123,-2.6869796333957643
62.5,3.5398465179067737,110.02063591055534,0.2154860419616307,-0.186765449623398,33.36827519183484,-2.0365865094485107,-2.699794875149194
62.6,3.3387626984862995,109.74940983737615,0.2148061921736564,-0.1857639245205751,33.36217578378733,-2.0108381942047338,-2.712260731791578
62.7,3.1402862496016417,109.47697139184004,0.2141328487988148,-0.1847624518606629,33.354965911466444,-1.9847644888465852,-2.724384455361164
62.8,2.944449438568331,109.20335407965874,0.2134660585851297,-0.1837612217634176,33.34663934263167,-1.958368110333106,-2.7361731218129672
62.9,2.75128423323817,108.92859071612374,0.2128058645238644,-0.1827604234794847,33.337189779707714,-1.9316520533016095,-2.7476336353499664
63,2.5608222731996912,108.6527134428407,0.2121523059109361,-0.1817602452924229,33.32661087481561,-1.9046196003847908,-2.7587727328305993
63.1,2.373094839980084,108.37575374401703,0.2115054184067868,-0.1807608744187512,33.31489624513212,-1.877274332196064,-2.769596988236841
63.2,2.188132826287169,108.0977424622993,0.2108652340947599,-0.1797624969060523,33.302039488561725,-1.8496201369291552,-2.7801128171778298
63.3,2.0059667043445253,107.81870981415918,0.2102317815380521,-0.1787652975292019,33.28803419970067,-1.821661219426442,-2.7903264814012485
63.4,1.8266264933538088,107.53868540482813,0.2096050858352771,-0.1777694596847589,33.272873986078466,-1.793402109907163,-2.8002440933104396
63.5,1.6501417261666413,107.25769824278308,0.2089851686747496,-0.1767751652836626,33.25655248464726,-1.7648476718716737,-2.8098716204506675
63.6,1.4765414152121779,106.97577675378618,0.2083720483875337,-0.1757825946423097,33.239063378500006,-1.7360031095446329,-2.819214889968843
63.7,1.3058540177582332,106.69294879448321,0.2077657399993508,-0.1747919263721596,33.22040041378887,-1.7068739745394463,-2.828279593029409
63.8,1.1381074005816,106.40924166556533,0.2071662552814237,-0.1738033372680136,33.200557416814796,-1.677466171766338,-2.8370712891791565
63.9,0.9733288041311395,106.12468212449996,0.2065736028003485,-0.1728170021951399,33.179528311257094,-1.6477859645046056,-2.845595410653687
64,0.8115448062741527,105.83929639783804,0.2059877879670833,-0.1718330939754335,33.157307135508844,-1.6178399785698683,-2.853857266618898
64.1,0.6527812857239148,105.55311019310385,0.2054088130851515,-0.1708517832728218,33.13388806008112,-1.5876352055023835,-2.861862047342074
64.2,0.4970633852499756,105.26614871027505,0.2048366773981554,-0.16987323847814,33.10926540503775,-1.5571790047393883,-2.8696148282884026
64.3,0.34441547480437534,104.97843665286197,0.2042713771367334,-0.1688976255937733,33.08343365741175,-1.5264791044560038,-2.8771205741309465
64.4,0.1948611146455072,104.68999823859323,0.2037129055650165,-0.1679251081182569,33.056387488570195,-1.4955436015886803,-2.884384142687114
64.5,0.048423018627310924,104.4008572097177,0.2031612530267544,-0.1669558469312147,33.02812177146696,-1.4643809601819597,-2.8914102887554995
64.6,-0.09487698222973925,104.11103684293039,0.2026164069912016,-0.1659900001789106,32.99863159773814,-1.4330000085705006,-2.8982036678727137
64.7,-0.2350179757488781,103.82055995893657,0.2020783520988843,-0.165027723160747,32.96791229458939,-1.4014099351913885,-2.9047688399381753
64.8,-0.37198000402890374,103.52944893165588,0.2015470702073777,-0.1640691682170697,32.93595944141381,-1.369620282800255,-2.9111102728068285
64.9,-0.5057440981742287,103.23772569708423,0.2010225404371917,-0.1631144846186037,32.90276888609417,-1.3376409414532513,-2.917232345716336
65,-0.6362923121560276,102.94541176181848,0.2005047392178971,-0.1621638184579068,32.86833676092562,-1.3054821398179859,-2.9231393526579237
65.1,-0.7636077556733989,102.65252821125655,0.1999936403345857,-0.1612173125431806,32.83265949810858,-1.2731544351737123,-2.9288355056186925
65.2,-0.8876746258596155,102.35909571748398,0.1994892149747791,-0.1602751062948173,32.79573384475266,-1.2406687018621705,-2.9343249377256604
65.3,-1.0084782376968016,102.06513454685411,0.1989914317758767,-0.1593373356450289,32.75755687733803,-1.2080361183718533,-2.939611706298724
65.4,-1.1260050529942622,101.77066456727569,0.1985002568732406,-0.158404132940929,32.718126015578825,-1.1752681529746116,-2.944699795784551
65.5,-1.2402427077934033,101.47570525521607,0.1980156539490045,-0.1574756268514179,32.67743903563482,-1.1423765479914112,-2.9495931205961075
65.6,-1.351180038063321,101.18027570243144,0.197537584281691,-0.1565519422782234,32.63549408261865,-1.1093733026991812,-2.954295527846768
65.7,-1.4588071035786234,100.8843946224383,0.197066006796691,-0.1556332002714053,32.592289682355954,-1.0762706551530243,-2.958810799930982
65.8,-1.5631152097386847,100.58808035671368,0.1966008781177975,-0.1547195179498458,32.547824752304614,-1.043081061600609,-2.963142657246677
65.9,-1.6640969274398731,100.29135088068116,0.1961421526196162,-0.1538110084266655,32.502098611675635,-1.0098171770118862,-2.9672947603250153
66,-1.7617461106765193,99.99422380945325,0.1956897824811339,-0.1529077807402268,32.45511099062997,-0.9764918323664664,-2.971270712279618
66.1,-1.8560579118082419,99.6967164033263,0.1952437177404299,-0.1520099397908978,32.406862038520565,-0.943118011317221,-2.975074061269509
66.2,-1.9470287945340345,99.39884557310762,0.1948039063504687,-0.1511175862837092,32.357352331205256,-0.9097088272579416,-2.978708302186644
66.3,-2.0346565443430547,99.10062788521024,0.1943702942361145,-0.1502308166772931,32.30658287732845,-0.8762774980902062,-2.982176878973678
66.4,-2.118940276453147,98.80207956656218,0.1939428253523179,-0.1493497231392251,32.25455512358021,-0.8428373211009107,-2.9854831864806295
66.5,-2.199880441170391,98.5032165093321,0.1935214417434873,-0.1484743935079554,32.201270958903784,-0.8094016471724464,-2.98863057230046
66.6,-2.2774788266324504,98.20405427548096,0.1931060836040291,-0.147604911261465,32.14673271763557,-0.7759838546205924,-2.9916223385113776
66.7,-2.3517385589165074,97.90460810114863,0.192696689340028,-0.1467413554927446,32.090943181567916,-0.7425973228405638,-2.9944617433233356
66.8,-2.422664099536025,97.60489290088965,0.1922931956319935,-0.1458838008921039,32.03390558094201,-0.7092554061951738,-2.9971520025893255
66.9,-2.4902612400689392,97.30492327174464,0.1918955374989321,-0.1450323177368637,31.975623594276456,-0.6759714053291466,-2.9996962914504675
67,-2.554537094474023,97.00471349718784,0.1915036483630421,-0.1441869718873513,31.91610134722711,-0.642758544050835,-3.002097745568334
67.1,-2.6155000886748385,96.70427755094198,0.1911174601155199,-0.143347824790099,31.855343410331585,-0.6096299420081627,-3.004359462457984
67.2,-2.6731599475385526,96.40362910065674,0.1907369031832839,-0.1425149334879858,31.79335479567879,-0.5765985886371281,-3.0064845028527483
67.3,-2.7275276798375145,96.10278151135918,0.1903619065957699,-0.1416883506358446,31.730140952677196,-0.5436773229896156,-3.0084758929760884
67.4,-2.7786155593150643,95.80174784927134,0.1899923980547453,-0.1408681245270154,31.665707762447575,-0.510878794775504,-3.010336620878099
67.5,-2.82643710500064,95.50054088483525,0.1896283040019979,-0.1400542991213133,31.600061531590384,-0.47821545685574474,-3.012069644360874
67.6,-2.871007060910388,95.19917309621492,0.1892695496860683,-0.1392469140770852,31.533208985723125,-0.4456995590974751,-3.013677886203762
67.7,-2.9123413677630987,94.89765667210499,0.1889160592360613,-0.1384460048005871,31.465157259971217,-0.4133430685271035,-3.015164241099034
67.8,-2.9504571390679795,94.59600351520591,0.188567755728417,-0.1376516024891068,31.395913890977074,-0.38115771304880114,-3.0165315689903465
67.9,-2.985372632110495,94.29422524511581,0.1882245612573317,-0.1368637341853864,31.325486806877688,-0.34915493042515955,-3.017782700901178
68,-3.017107217871555,93.99233320127523,0.1878863970044162,-0.1360824228360985,31.253884316797578,-0.3173458576105982,-3.01892043840562
68.1,-3.045681349356181,93.69033844585323,0.1875531833081796,-0.1353076873552268,31.181115099654107,-0.285741314846252,-3.0199475542202037
68.2,-3.0711165284830972,93.38825176656304,0.1872248397331842,-0.1345395426919742,31.107188192329865,-0.2543517912691649,-3.020866792901412
68.3,-3.093435271679462,93.08608367942288,0.1869012851387547,-0.1337779999028957,31.03211297727093,-0.22318743196364998,-3.021680871401901
68.4,-3.1126610743355854,92.78384443146106,0.1865824377471035,-0.1330230662278914,30.955899169571182,-0.19225802656123378,-3.0223924796177744
68.5,-3.1288183742687483,92.4815440033716,0.1862682152107485,-0.1322747451697168,30.878556803601246,-0.16157299933162533,-3.0230042808951336
68.6,-3.1419325143505037,92.17919211212144,0.1859585346790955,-0.1315330365766473,30.800096219243457,-0.13114140081756467,-3.023518912501156
68.7,-3.1520297044471723,91.87679821351519,0.1856533128640674,-0.1307979367279432,30.720528047792076,-0.10097190096668814,-3.023938986062978
68.8,-3.1591369828222384,91.57437150471755,0.1853524661046629,-0.1300694384217608,30.639863197578396,-0.07107278375066874,-3.0242670879759137
68.9,-3.163284234927689,91.27192027652686,0.1850559072453326,-0.1293475250355741,30.558113366645536,-0.0414725210545047,-3.024512281907081
69,-3.164497975490682,90.96945385742765,0.1847635552875945,-0.1286321886786088,30.47528944100859,-0.012137405629931656,-3.0246641909919756
69.1,-3.162807493015763,90.66698068347337,0.1844753258263609,-0.1279234122533887,30.391403071894107,0.016904824749182746,-3.024731739543112
69.2,-3.1582411356276707,90.36450830262577,0.1841911357237597,-0.1272211775726209,30.306465397977707,0.0456635738809319,-3.024723808476018
69.3,-3.1508311018065958,90.06204530167979,0.1839108989719939,-0.1265254594323879,30.2204892221806,0.07410033821074521,-3.0246300094597545
69.4,-3.1406101162163162,89.75960057311335,0.183634530179511,-0.1258362311280916,30.133487665033208,0.10220985590278193,-3.024447285663939
69.5,-3.127608399170588,89.45718036862357,0.1833619455380663,-0.1251534641695405,30.045472304845415,0.13001717045729774,-3.024202044897978
69.6,-3.111858145842825,89.15479188706897,0.1830930606278025,-0.1244771269511017,29.956455708413063,0.15750253327761832,-3.023884815546211
69.7,-3.0933921538830966,88.85244212218805,0.182827791048873,-0.1238071850384495,29.86645063830582,0.18465991959728198,-3.0234976488091854
69.8,-3.072243601480873,88.55013781639045,0.1825660526570536,-0.12314360155384,29.775469961416906,0.21148552402224244,-3.0230430579760053
69.9,-3.048446072872709,88.24788547923208,0.1823077615484772,-0.1224863371737289,29.68352666073676,0.23797528608164173,-3.022523371583239
70,-3.022033522990844,87.94569138963598,0.1820528341048784,-0.1218353502218008,29.590633821646534,0.2641254988186372,-3.021940895961579
70.1,-2.9930402429818885,87.64356159809935,0.1818011870369184,-0.1211905967608342,29.49680461852065,0.28993280008955025,-3.0212979153660533
70.2,-2.9615008266496505,87.34150192889082,0.1815527374255798,-0.1205520306832415,29.40205230166271,0.3153941633223809,-3.0205966920853373
70.3,-2.9274501378737297,87.03951798223655,0.1813074027616221,-0.1199196038001262,29.30639018459798,0.3405068877592065,-3.019839466542553
70.4,-2.89092327904462,86.73761513649899,0.1810651009830999,-0.1192932659287278,29.20983163174142,0.36526858829109765,-3.0190284573759434
70.5,-2.851955560550611,86.43579855034822,0.180825750510949,-0.1186729649781335,29.112390046458376,0.3896771849400992,-3.018165861507695
70.6,-2.8105824713449707,86.1340731649284,0.1805892702826517,-0.1180586470331554,29.014078859531672,0.4137308920563998,-3.0172538541980036
70.7,-2.7668396506156547,85.83244370602,0.1803555797839989,-0.1174502564362842,28.914911518046967,0.4374282072931508,-3.016294589083785
70.8,-2.7207628605738443,85.53091468619974,0.1801245990789687,-0.1168477358676451,28.814901474705444,0.4607679004181098,-3.0152901982034575
70.9,-2.672387960372068,85.22949040699898,0.1798962488377497,-0.1162510264228947,28.71406217757079,0.48374900201774945,-3.0142427920071757
71,-2.621750881157552,84.92817496106373,0.1796704503629352,-0.1156600676890116,28.612407060255205,0.5063707921451703,-3.013154459352672
71.1,-2.5688876022615506,84.62697223431512,0.1794471256139261,-0.1150747978179419,28.50994953254726,0.5286327889600103,-3.012027267486559
71.2,-2.5138341285211308,84.32588590811396,0.1792261972295738,-0.114495153598075,28.406702971482634,0.5505347374042027,-3.010863262011266
71.3,-2.4566264687257267,84.02491946143022,0.1790075885491068,-0.1139210705235335,28.302680712856883,0.5720765979540315,-3.0096644668374064
71.4,-2.397300615177232,83.72407617301808,0.1787912236313808,-0.1133524828612703,28.19789604317799,0.5932585354849487,-3.0084328841216674
71.5,-2.3358925243490414,83.42335912359903,0.1785770272724957,-0.1127893237159744,28.09236219205495,0.6140809082819029,-3.007170494190314
71.6,-2.272438098626561,83.12277119805424,0.178364925021827,-0.112231525092796,27.986092325017488,0.6345442572247996,-3.005879255448084
71.7,-2.206973169109074,82.82231508762693,0.1781548431965173,-0.1116790179579058,27.879099536760663,0.6546492951748683,-3.0045611042728417
71.8,-2.1395334794506002,82.52199329213737,0.1779467088944769,-0.111131732296912,27.77139684480729,0.6743968965847351,-3.0032179548958116
71.9,-2.07015467071543,82.22180812221059,0.1777404500059445,-0.1105895971711628,27.662997183579982,0.693788087351712,-3.0018516992676276
72,-1.998872267205184,81.9217617015165,0.1775359952236739,-0.1100525407719976,27.553913398867433,0.7128240351024564,-3.000464206941259
72.1,-1.925721663315621,81.62185596903782,0.1773332740517062,-0.1095204904728318,27.444158242709193,0.7315060388956376,-2.999057324786558
72.2,-1.8507381112233818,81.32209268133761,0.1771322168129668,-0.1089933728794202,27.333744368620916,0.749835520922399,-2.9976328770023426
72.3,-1.7739567095432893,81.02247341485555,0.1769327546555473,-0.1084711138780367,27.22268432721667,0.7678140168009243,-2.9961926648208674
72.4,-1.6954123928506522,80.72299956822847,0.176734819557815,-0.1079536386817667,27.110990562189343,0.7854431669263702,-2.9947384662704333
72.5,-1.6151399220060736,80.42367236463636,0.1765383443324431,-0.1074408718750309,26.998675406626948,0.8027247084457861,-2.99327203592182
72.6,-1.5331738753686095,80.12449285414895,0.1763432626292342,-0.1069327374560743,26.885751079686763,0.8196604663746407,-2.9917951048736566
72.7,-1.4495486407283504,79.82546191609649,0.1761495089369864,-0.1064291588778245,26.77222968357355,0.8362523464025932,-2.990309380524958
72.8,-1.3642984080014358,79.52658026149163,0.1759570185843854,-0.1059300590870717,26.658123200844134,0.8525023272691495,-2.988816546048362
72.9,-1.277457162647111,79.227848435464,0.1757657277399403,-0.1054353605619477,26.54344349201112,0.8684124535432425,-2.9873182602762514
73,-1.1890586797718998,78.92926681972003,0.1755755734110309,-0.1049449853477974,26.42820229343681,0.8839848287521159,-2.9858161574398836
73.1,-1.0991365188903353,78.63083563503099,0.1753864934421136,-0.1044588550914983,26.31241121550546,0.8992216088156465,-2.984311846890928
73.2,-1.007724019314608,78.33255494374994,0.1751984265121324,-0.1039768910742755,26.196081741063413,0.9141249957572752,-2.982806912810404
73.3,-0.9148542961412032,78.03442465235803,0.1750113121311802,-0.1034990142430699,26.079225224114612,0.9286972317340431,-2.9813029139188196
73.4,-0.8205602368071242,77.7364445140405,0.1748250906364548,-0.1030251452405068,25.961852888760617,0.9429405933407956,-2.9798013831756
73.5,-0.7248744981873245,77.43861413129326,0.1746397031875531,-0.102555204433518,25.84397582837413,0.9568573861979901,-2.9783038274720974
73.6,-0.6278272889285128,77.14093172331098,0.1744550933918375,-0.1020891140358947,25.725603883643508,0.9704720925881198,-2.976824079822905
73.7,-0.5294530036174732,76.84339784116719,0.1742712023955308,-0.101626791898672,25.606749005396235,0.9837428531103921,-2.9753388214377265
73.8,-0.4297835951261594,76.54601165123356,0.1740879737912129,-0.1011681577200928,25.48742189207327,0.9966940849131363,-2.9738618993362174
73.9,-0.32885077904844723,76.24877217993047,0.1739053519692301,-0.1007131310246477,25.36763311020748,1.0093281607771245,-2.9723947130310924
74,-0.22668603311033125,75.95167831650258,0.1737232821103,-0.1002616311857009,25.247393094610562,1.0216474593811617,-2.970938634278707
74.1,-0.12331892536377279,75.65472882564292,0.1735417124226749,-0.09981358119182233,25.12671157075429,1.0336710774655855,-2.969494908596848
74.2,-0.01878212886249797,75.35792232611736,0.1733605873863225,-0.09936889645327433,25.005599291725158,1.045367965012748,-2.9680649952550695
74.3,0.08689509008562536,75.06125689538631,0.1731798560606992,-0.09892749840200735,24.88406566027684,1.0567721894812334,-2.966654307310415
74.4,0.19368070857824146,74.76473132369878,0.1729994651403429,-0.09848930364830881,24.76212123008997,1.067856184926161,-2.9652557168755207
74.5,0.3015444345778413,74.46834385694739,0.1728193636339053,-0.09805423111315498,24.63977578572817,1.0786372599959984,-2.9638746675145233
74.6,0.4104562100879587,74.17209262111622,0.1726395012883138,-0.09762219968111903,24.517038984433746,1.0891177551011744,-2.962512358310983
74.7,0.5203862094669427,73.87597562527102,0.1724598285791037,-0.09719312821634422,24.393920357336196,1.0992999937898402,-2.961169958451943
74.8,0.6313048374935945,73.57999076457897,0.172280296700553,-0.09676693557771684,24.27042931077513,1.1091862802665176,-2.9598486069201733
74.9,0.7431827272002786,73.28413582335894,0.1721008575556446,-0.09634354063326687,24.146575127730642,1.1187788970668389,-2.9585494122009695
75,0.8559907374904789,72.98840847815978,0.1719214637458837,-0.09592286227383001,24.022366969354394,1.1280801029020102,-2.9572734519914268
75.1,0.9696999505545888,72.69280630087285,0.1717420685610013,-0.09550481942600872,23.89781387659643,1.137092130641096,-2.9560217728689273
75.2,1.0842816691049584,72.397326761852,0.1715626259685489,-0.0950893310644207,23.7729247719127,1.1458171855036985,-2.954795390208483
75.3,1.199707413430678,72.10196723308805,0.171383090603442,-0.09467631622333755,23.647708461065243,1.1542574432571984,-2.953595287639665
75.4,1.315948918298802,71.80672499138976,0.1712034177574435,-0.09426569400766474,23.522173634991262,1.1624150486812412,-2.9524224169824715
75.5,1.432978129683269,71.51159722160276,0.1710235633686002,-0.09385738360328987,23.396328871755724,1.1702921138446738,-2.9512776978702235
75.6,1.550767201466095,71.2165810198106,0.1708434840107744,-0.09345130428699848,23.27018263852081,1.1778907178282572,-2.950162017921148
75.7,1.669288491835428,70.9216733966248,0.1706631368830186,-0.09304737543557899,23.143743293657373,1.1852129036933399,-2.9490762318582133
75.8,1.7885145597110577,70.62687128044233,0.1704824797991165,-0.09264551653458657,23.01701908884853,1.192260678756298,-2.9480211618247045
75.9,1.9084181610249946,70.33217152073752,0.170301471177134,-0.09224564718652714,22.890018171263407,1.1990360131393667,-2.9469975970483717
76,2.0289722449071244,70.03757089137193,0.1701200700290356,-0.09184768711854224,22.762748585778706,1.2055408388213005,-2.9460062936555023
76.1,2.1501499497889656,69.74306609391851,0.1699382359503858,-0.09145155618961237,22.635218277241737,1.2117770488183992,-2.9450479745342553
76.2,2.2719245994321935,69.44865376099851,0.1697559291101481,-0.09105717439729637,22.507435092771868,1.2177464964322828,-2.944123329200084
76.3,2.394269698892154,69.15433045963155,0.169573110240602,-0.09066446188402863,22.379406784096336,1.2234509945996048,-2.943233013669541
76.4,2.5171589304209396,68.86009269459512,0.1693897406273828,-0.09027333894298058,22.251141009917312,1.2288923152878508,-2.9423776503645986
76.5,2.6405661493190484,68.56593691179228,0.1692057820996637,-0.08988372602350604,22.122645338306565,1.2340721889810982,-2.9415578280282944
76.6,2.764465379742239,68.27185950162624,0.1690211970204885,-0.08949554373618378,21.993927249124383,1.2389923042319002,-2.9407741016602356
76.7,2.888829890634036,67.97785526307307,0.1688359450940316,-0.0891087072901008,21.864994004304386,1.243645108917982,-2.94004238553174
76.8,3.0136349504619115,67.68392202158547,0.1686499929016655,-0.08872314318614308,21.73585304404037,1.248050598278759,-2.939332414875764
76.9,3.138855064122774,67.3900560213797,0.1684633043512478,-0.08833877254423148,21.606511598366517,1.252201136608624,-2.938660002057945
77,3.264464888276848,67.0962534647004,0.1682758438476005,-0.08795551666192213,21.476976818963596,1.256098241540737,-2.9380255667928306
77.1,3.390439226993315,66.80251051519069,0.1680875762837105,-0.08757329701754012,21.347255781662493,1.2597433871646782,-2.937429495096921
77.2,3.5167545545758196,66.50882365187381,0.167898469640663,-0.08719203952296206,21.217355064731557,1.263153275825033,-2.936868633168795
77.3,3.643384431512907,66.21518862407984,0.1677084871479983,-0.08681166179366262,21.08728202580565,1.266298769370883,-2.9363502779398005
77.4,3.7703043214681062,65.92160253087634,0.1675175967675053,-0.08643208875963122,20.957043747924004,1.2691988995519883,-2.9358609320347693
77.5,3.897489330141949,65.62806038476867,0.1673257636095067,-0.08605323975544855,20.826646810559115,1.2718500867384328,-2.935421461076887
77.6,4.0249149340903525,65.33455820675317,0.1671329548850216,-0.08567503720144068,20.69609794773122,1.2742560394840228,-2.9350217801552367
77.7,4.152556731283534,65.04109199930915,0.1669391382454299,-0.0852974037114321,20.56540383265533,1.2764179719318163,-2.9346620744402947
77.8,4.280390436797027,64.7476577496963,0.1667442817753366,-0.08492026209383202,20.4345710802429,1.2783370551349282,-2.9343424961287448
77.9,4.408391878519185,64.45425143323185,0.1665483539856853,-0.08454353535244587,20.30360624959668,1.2800144172215766,-2.934063164643985
78,4.5365369928811,64.1608690165474,0.1663513238071321,-0.08416714668702859,20.172515846496317,1.2814511436191498,-2.933824166845102
78.1,4.6648018206092505,63.8675064608207,0.166153160583677,-0.0837910194935778,20.041306325873713,1.282648277281506,-2.933625557266667
78.2,4.793162503771139,63.57415972449071,0.1659538340677423,-0.08341507736613714,19.909984093694035,1.2836068316188918,-2.9334673632996773
78.3,4.921595277791963,63.28082476791762,0.1657533144107862,-0.08303924409134092,19.77855551115188,1.2843277402082318,-2.9333495657310102
78.4,5.0500764710814,62.98749755504887,0.1655515721612844,-0.08266344365320656,19.647026895360487,1.2848119328943628,-2.933272128687814
78.5,5.178582499813458,62.69417405678084,0.1653485782581498,-0.08228760023052897,19.515404522220035,1.2850602873205632,-2.9332349826803275
78.6,5.307089863351552,62.40085025480851,0.1651443040260163,-0.08191163819661677,19.383694629213764,1.2850736353809464,-2.9332380197230847
78.7,5.435575140776306,62.10752214392673,0.1649387211703364,-0.0815354821177835,19.251903417368517,1.2848527742475502,-2.9332811088185293
78.8,5.564014986499753,61.81418573525709,0.1647318017726401,-0.0811590567516413,19.120037053810425,1.2843984572344904,-2.93336408669653
78.9,5.6923862434805335,61.5208370387483,0.1645235184297389,-0.08078228726686444,18.988101627695542,1.283712569807804,-2.9334869650875968
79,5.820665536149203,61.2274721225168,0.1643138437361913,-0.08040509844817267,18.856103308055577,1.282792926686685,-2.93364916231483
79.1,5.948829774212271,60.93408706971641,0.1641027509627945,-0.08002741575024261,18.72404815765499,1.2816423806306758,-2.9338505280035663
79.2,6.076855874898411,60.64067798626872,0.1638902136574482,-0.07964916468034657,18.59194223101118,1.2802610068613935,-2.9340908344770376
79.3,6.204720811594233,60.3472410089234,0.163676205726288,-0.0792702709278728,18.45979156016432,1.2786493669582413,-2.9343697734535903
79.4,6.3324016101378895,60.05377230802136,0.1634607014309271,-0.07889066036185836,18.32760215689399,1.27680798543658,-2.9346870090202835
79.5,6.459875345171377,59.760268090211994,0.1632436753859905,-0.07851025902835812,18.195380014907677,1.2747373503348625,-2.9350421780939397
79.6,6.587119136548805,59.46672460112053,0.163025102556935,-0.07812899314764057,18.063131112001507,1.272437913775242,-2.9354348909139523
79.7,6.714110146165132,59.173138127925405,0.1628049582586337,-0.07774678911195705,17.93086141205572,1.269910096163286,-2.9358647319518436
79.8,6.84082557341992,58.87950500205474,0.1625832181523823,-0.07736357348026834,17.798576867541342,1.2671542725478702,-2.936331258706534
79.9,6.967242652883571,58.58582160157493,0.1623598582460067,-0.0769792729771498,17.666283421184165,1.2641707946364915,-2.9368340047981096
80,7.09333865060626,58.292084353698286,0.1621348548923953,-0.07659381448868076,17.53398700813811,1.2609599772268547,-2.937372478766421
80.1,7.219090860842252,57.99828973718271,0.1619081847887693,-0.07620712505887196,17.401693557990264,1.257522102359939,-2.9379461651557963
80.2,7.344476602878983,57.70443428472429,0.1616798249763693,-0.07581913188615612,17.269408996735187,1.2538574203672876,-2.9385545245844336
80.3,7.469473217897568,57.41051458523945,0.1614497528403063,-0.07542976231953752,17.137139248712703,1.2499661501858734,-2.939196994848536
80.4,7.59405806589145,57.11652728607832,0.1612179461096725,-0.07503894385456272,17.004890238512473,1.2458484799388239,-2.939872991611259
80.5,7.718208503153258,56.822469098259454,0.1609843828332885,-0.0746466040910661,16.872667900463554,1.2415043726181139,-2.9405818781887043
80.6,7.841901900121628,56.52833680950082,0.1607490414271524,-0.07425267080231775,16.740478176684388,1.2369339696836974,-2.941322887586426
80.7,7.96511569366303,56.23412723550186,0.1605119006852187,-0.07385707194127099,16.608326984506284,1.2321379354140491,-2.942095739989617
80.8,8.087827290239957,55.939837278823305,0.1602729397211573,-0.07345973554958671,16.47622026783234,1.227115965769283,-2.942899566785497
80.9,8.210014101105655,55.64546391087294,0.1600321379983994,-0.07306058979484523,16.344163979790892,1.2218681086569834,-2.943733679503687
81,8.331653539746966,55.351004173809216,0.1597894753322257,-0.07265956296617608,16.212164084418237,1.2163943864131246,-2.944597370637265
81.1,8.452723019418778,55.05645518238752,0.1595449318921845,-0.07225658346984272,16.080226558302154,1.2106947967181634,-2.9454899142168314
81.2,8.573199950768759,54.76181412574737,0.1592984882048326,-0.07185157982477956,15.948357392186283,1.2047693134997572,-2.946410566401508
81.3,8.693061739373084,54.467078269260384,0.1590501251567076,-0.07144448065794665,15.816562592634028,1.1986178860433025,-2.9473585648698486
81.4,8.812285784113868,54.172244955847894,0.1587998239980682,-0.07103521470030198,15.684848183251695,1.1922404474078119,-2.9483331341247885
81.5,8.930849474539382,53.87731160794886,0.158547566346325,-0.07062371078180676,15.553220206470833,1.1856369042551567,-2.9493334789903374
81.6,9.048730188792568,53.58227572898037,0.1582933341898669,-0.07020989782647054,15.421684724991024,1.1788071425318547,-2.950358789684913
81.7,9.165905292575887,53.287134904769395,0.1580371098936812,-0.06979370484966034,15.290247822870759,1.1717510378332314,-2.9514082421097405
81.8,9.282352136551342,52.99188680506187,0.1577788762030035,-0.06937506095183164,15.158915607189599,1.1644684397545346,-2.9524809970752512
81.9,9.39804805496722,52.69652918488583,0.1575186162488838,-0.06895389531470358,15.027694209257513,1.156959184158766,-2.9535762017603986
82,9.512970364120989,52.401059885880926,0.1572563135537338,-0.06853013719688897,14.896589785882545,1.1492230915377448,-2.9546929900490215
82.1,9.627096360940142,52.10547683757253,0.1569919520372485,-0.06810371592959429,14.76560852059397,1.1412599681914926,-2.95583048308397
82.2,9.74040332168416,51.809778058591036,0.1567255160227085,-0.06767456091240348,14.634756624820264,1.133069607440234,-2.956987789814955
82.3,9.852868500771153,51.513961657837086,0.1564569902436713,-0.06724260160916132,14.504040339021422,1.1246517908699196,-2.958164007539521
82.4,9.964469129732391,51.21802583559344,0.1561863598510558,-0.06680776754397184,14.37346593377496,1.1160062896122944,-2.9593582224365047
82.5,10.075182416298423,50.92196888458428,0.1559136104206287,-0.06636998829732849,14.243039710815088,1.1071328656603672,-2.960569510091493
82.6,10.184985543620467,50.625789190982914,0.1556387279608976,-0.0659291935023925,14.112768004024359,1.0980312732204016,-2.9617969360137573
82.7,10.293855669630581,50.329485235368516,0.1553616989214208,-0.0654853128414374,13.982657180377299,1.08870126010117,-2.963039556144004
82.8,10.40176992654475,50.03305559363325,0.1550825102015376,-0.0650382760424774,13.852713640835288,1.0791425691416523,-2.96429641735262
82.9,10.508705420514003,49.736498937832486,0.1548011491595191,-0.06458801287608325,13.722943821189107,1.0693549396924769,-2.9655665580077346
83,10.61463923142049,49.43981403701915,0.1545176036221936,-0.06413445315248195,13.593354192863531,1.0593381090649119,-2.966849008133407
83.1,10.719548412837135,49.1429997579836,0.1542318618949584,-0.0636775267188055,13.463951263653213,1.0490918141664538,-2.968142790355579
83.2,10.823409992143372,48.84605506597979,0.1539439127722843,-0.06321716345667099,13.334741578418246,1.0386157930623192,-2.969446920038168
83.3,10.92620097078818,48.548979025399234,0.1536537455486434,-0.06275329327998737,13.205731719730696,1.0279097864481754,-2.9707604058055512
83.4,11.027898324764417,48.25177080040105,0.1533613500299661,-0.0622858461331692,13.076928308453281,1.0169735397623352,-2.972082249981796
83.5,11.128479005195437,47.95442965550233,0.1530667165454823,-0.06181475198954121,12.94833800428567,1.005806804310146,-2.973411448987241
83.6,11.227919939147727,47.65695495612423,0.1527698359601118,-0.06133994085020187,12.81996750623857,0.9944093395229336,-2.9747469937809807
83.7,11.326198030599848,47.35934616910244,0.1524706996873063,-0.0608613427432101,12.691823553062491,0.9827809145212292,-2.9760878702180142
83.8,11.423290161603644,47.061602863156715,0.1521692997023884,-0.06037888772317863,12.563912923617702,0.9709213100379535,-2.977433059457078
83.9,11.519173193636384,46.763724709325544,0.1518656285563913,-0.05989250587129397,12.436242437187886,0.9588303203273804,-2.9787815383117735
84,11.613823969146807,46.465711481364494,0.1515596793903967,-0.05940212729577903,12.308818953736791,0.946507755104226,-2.980132279610423
84.1,11.707219313301474,46.16756305611102,0.1512514459503819,-0.05890768213282919,12.181649374106483,0.9339534415466949,-2.981484252534715
84.2,11.799336035937467,45.869279413817345,0.1509409226025815,-0.05840910054805283,12.05474064015634,0.9211672263600057,-2.982836422936875
84.3,11.890150933721264,45.57086063845082,0.1506281043493586,-0.05790631273842526,11.928099734842865,0.9081489778378932,-2.98418775366526
84.4,11.979640792524217,45.27230691796577,0.1503129868456,-0.05739924893480295,11.801733682238234,0.8948985880295867,-2.985537204850378
84.5,12.067782621241863,44.97361836100136,0.1499955664866084,-0.05688783952029314,11.675649409399314,0.8814182871765013,-2.986885569644331
84.6,12.154552962018473,44.67479554781401,0.1496758402123068,-0.0563720146908338,11.54985416011362,0.867703407766025,-2.9882281318733592
84.7,12.239928584837314,44.375838979661694,0.149353805738779,-0.0558517047999899,11.42435508127636,0.8537562281883941,-2.9895656815231253
84.8,12.323885883551748,44.076749217025856,0.1490294608716715,-0.05532683922110193,11.299159474704874,0.8395729871443636,-2.990897626358468
84.9,12.406402008347197,43.7775270165989,0.1487028054278227,-0.05479734943621396,11.174274454322884,0.8251612479544657,-2.9922220042694376
85,12.487454102861589,43.47817351186553,0.1483738403668229,-0.05426316762333153,11.049707267185257,0.8105209451439522,-2.9935350473338316
85.1,12.567018605705293,43.178689306510925,0.1480425653968708,-0.05372422272660606,10.92546524049341,0.7956450284370171,-2.994842053546063
85.2,12.645072329967414,42.87907542721415,0.1477089820473802,-0.05318044541608186,10.801555720107158,0.7805372426212346,-2.9961387929678973
85.3,12.721592108053194,42.579333005686614,0.1473730926683942,-0.0526317664428626,10.677986090769517,0.7651977808578402,-2.9974242152753336
85.4,12.796554798934277,42.279463279176994,0.1470349004565721,-0.05207811665585207,10.554763774764968,0.7496269088108402,-2.998697265096168
85.5,12.86993729234616,41.979467590361146,0.14669440947579,-0.05151942700977166,10.431896231450205,0.7338249341187963,-2.999956888158506
85.6,12.941716514076793,41.67934738736974,0.1463516246796953,-0.05095562857645299,10.309390956479133,0.7177922173063793,-3.0012020299141025
85.7,13.011869431523172,41.37910422380526,0.1460065519347365,-0.05038665255704543,10.187255480956654,0.7015291744638059,-3.002431635644571
85.8,13.080373059518452,41.07873975874818,0.1456591980436515,-0.04981243029516109,10.065497370519982,0.6850362799527584,-3.003644650570845
85.9,13.147204466422512,40.77825575675773,0.1453095707693928,-0.04923289329097013,9.94412422435172,0.6683140690406401,-3.0048400199045973
86,13.212340819730638,40.47765411406483,0.1449576789564131,-0.0486479733786692,9.823143669233003,0.6513635330812438,-3.0060164269291247
86.1,13.275759275117645,40.17693677989943,0.1446035322640693,-0.04805760225600438,9.702563373052225,0.6341845538700294,-3.007173341653864
86.2,13.337437100867534,39.87610583517999,0.1442471414837315,-0.04746171198748965,9.582391028952168,0.6167782574989057,-3.0083094471944265
86.3,13.397351645930542,39.57516346623934,0.1438885184667904,-0.04686023486073586,9.462634358930123,0.599145450630017,-3.0094236894064412
86.4,13.455480347796193,39.27411196484946,0.1435276761511749,-0.04625310340683742,9.343301112360816,0.5812870186565499,-3.01051501389891
86.5,13.511800738800963,38.97295372805121,0.1431646285851923,-0.0456402504167789,9.22439906501591,0.5632039100477227,-3.011582367982618
86.6,13.566290455097041,38.67169125839815,0.1427993909557844,-0.04502160896592731,9.105936017324497,0.5448971629607935,-3.012624696530654
86.7,13.61892724708968,38.37032716351983,0.1424319796177419,-0.04439711244096195,8.987919791922456,0.5263679199263288,-3.0136409487832743
86.8,13.669688985958807,38.068864168682786,0.1420624121361004,-0.04376669459016377,8.87035823688769,0.507617388691308,-3.0146299483703776
86.9,13.718553683056536,37.76730506189875,0.1416907072478913,-0.04313028943685458,8.75325920215166,0.4886469709773044,-3.015591067840247
87,13.76549946310371,37.46565278485724,0.1413168849710098,-0.04248783144393609,8.636630580292808,0.4694578004717251,-3.0165227704151114
87.1,13.810504612347014,37.16391036642623,0.1409409665902474,-0.04183925547138662,8.52048026920994,0.45005149243303655,-3.017424184310056
87.2,13.853547574697405,36.86208094073967,0.1405629746916454,-0.04118449681632651,8.404816180843097,0.43042962350394737,-3.0182942568655307
87.3,13.89460696158226,36.560167747205774,0.1401829331899077,-0.04052349124259589,8.289646239175253,0.4105938688485662,-3.0191319353389865
87.4,13.933661562037397,36.258174130524154,0.139800867355775,-0.03985617501151184,8.174978378167488,0.39054600455133287,-3.019936166816381
87.5,13.970690353029344,35.95610354071204,0.1394168038433067,-0.03918248491379582,8.060820539629699,0.3702879099196977,-3.02070589812126
87.6,14.005672510000233,35.65395953314105,0.1390307707170197,-0.03850235830266979,7.94718067102848,0.3498215697088981,-3.021440075709906
87.7,14.03858741762393,35.35174576858455,0.1386427974788221,-0.03781573312810731,7.834066723234571,0.32914907623699746,-3.0221376455650337
87.8,14.069414680764424,35.04946601327712,0.1382529150946909,-0.03712254797223241,7.72148664821201,0.30827263140491884,-3.022797553074175
87.9,14.09813413562313,34.747124138986344,0.1378611560210243,-0.03642274208584564,7.609448396651853,0.28719454858706056,-3.023418742907926
88,14.124725861063164,34.44472412309752,0.1374675542306119,-0.03571625542606043,7.4979599155531345,0.26591725440030534,-3.024000158888275
88.1,14.149170190096655,34.142270048712376,0.1370721452381524,-0.03500302869502628,7.387029145754304,0.2444432903349422,-3.0245407438513996
88.2,14.17144772152057,33.839766104761914,0.1366749661252553,-0.03428300337971262,7.2766640194183845,0.22277531423913743,-3.0250394395046527
88.3,14.191539331685293,33.53721658613411,0.1362760555648533,-0.03355612179272301,7.166872457475582,0.20091610164721577,-3.0254951862781594
88.4,14.20942618637954,33.234625893816975,0.1358754538449579,-0.0328223271141059,7.057662367027102,0.1788685469424902,-3.025906923171433
88.5,14.225089752814057,32.93199853505741,0.1354732028916827,-0.03208156343412459,6.949041638714261,0.15663566434520698,-3.026273587595612
88.6,14.238511811685717,32.629339123536305,0.1350693462914613,-0.03133377579694469,6.841018144057362,0.1342205887165978,-3.0265941152111773
88.7,14.249674469302741,32.326652379560045,0.134663929312384,-0.03057891024519404,6.7335997327687505,0.11162657617021064,-3.026867439762584
88.8,14.258560169750952,32.02394313026915,0.1342569989245775,-0.02981691386534614,6.62679423004503,0.08885700448211277,-3.027092492908997
88.9,14.265151707080136,31.721216309863877,0.1338486038195493,-0.02904773483387421,6.520609433843367,0.06591537329186395,-3.0272682040527954
89,14.269432237488816,31.41847695984739,0.1334387944284188,-0.02827132246411976,6.415053112147196,0.0428053040867827,-3.027393500164853
89.1,14.271385291485052,31.1157302292865,0.1330276229389582,-0.02748762725381508,6.310133000226803,0.019530539962305152,-3.027467305608916
89.2,14.27099478600073,30.81298137508774,0.1326151433113607,-0.02669660093319145,6.205856797899415,-0.0039050548432019642,-3.027488541987724
89.3,14.26824503643341,30.510235762300344,0.132201411292671,-0.02589819651362935,6.1022321667994035,-0.02749749567317298,-3.0274561278740033
89.4,14.263120768596268,30.207498864424252,0.1317864844297767,-0.02509236833673551,5.999266727655366,-0.05124267837140668,-3.027368978760949
89.5,14.255607130546883,29.904776263745532,0.1313704220809077,-0.02427907212381931,5.896968057589663,-0.07513638049391214,-3.027226006787074
89.6,14.245689704271014,29.60207365168734,0.1309532854255537,-0.02345826502566379,5.795343687442071,-0.09917426275862933,-3.0270261205819415
89.7,14.233354517201272,29.299396829170618,0.1305351374727227,-0.02262990567251003,5.694401099120363,-0.1233518706974152,-3.0267682251672743
89.8,14.218588053536918,28.99675170700894,0.130116043067492,-0.02179395422421566,5.594147722995409,-0.1476646366435433,-3.0264512216167825
89.9,14.201377265344,28.69414430630732,0.1296960688957442,-0.02095037242043605,5.494590935335508,-0.17210788192921528,-3.026074007016411
90,14.181709583412161,28.391580758883364,0.1292752834870489,-0.0200991236307959,5.395738055792195,-0.19667681931835104,-3.025635474239558
90.1,14.159572927836766,28.08906730770446,0.1288537572156068,-0.01924017290493004,5.297596344944004,-0.22136655575396252,-3.025134511789136
90.2,14.134955718311792,27.786610307343565,0.1284315622992115,-0.01837348702234035,5.200173001902122,-0.24617209524975764,-3.0245700036089906
90.3,14.10784688409201,27.484216224447508,0.1280087727961396,-0.01749903454191705,5.103475161988129,-0.2710883421978253,-3.023940828960554
90.4,14.078235873621484,27.18189163822604,0.127585464599952,-0.0166167858511123,5.0075098944857315,-0.29611010470525057,-3.0232458622146363
90.5,14.046112663786184,26.87964324095332,0.1271617154321199,-0.01572671321460343,4.912284200476471,-0.3212320983529666,-3.022483972727257
90.6,14.011467768776887,26.57747783848528,0.1267376048324444,-0.01482879082238798,4.817805010763615,-0.3464489500929213,-3.021654024680393
90.7,13.974292248537779,26.275402350791445,0.1263132141472208,-0.01392299483720887,4.7240791838905825,-0.3717552023910561,-3.020754876938185
90.8,13.934697306971456,25.973465953369026,0.1258888249970577,-0.01300973584679814,4.631085491300778,-0.3959494156632478,-3.0193639742242886
90.9,13.892555532906014,25.671633431644665,0.1254643202684909,-0.01208856226733114,4.538858622628006,-0.4214177406544564,-3.018325217243542
91,13.84785979195328,25.36991206216161,0.1250397867484734,-0.01115945681181398,4.447405166209556,-0.44695740952736585,-3.017213694830575
91.1,13.800603243487405,25.068309210711746,0.1246153125849465,-0.01022240352060769,4.356731722967205,-0.47256548465873577,-3.016028514498591
91.2,13.750782728836477,24.76686045504155,0.1241910252103339,-0.00927747261276232,4.2668537566080325,-0.4982051465093031,-3.014487556701849
91.3,13.698389983561373,24.46554536610694,0.1237669787470327,-0.008324570372522546,4.177768636469744,-0.5239274527510405,-3.0131508893460586
91.4,13.643421270702925,24.164371715543542,0.1233432680290035,-0.007363691319356333,4.0894822493116125,-0.5496871285845014,-3.0117365056340315
91.5,13.58587106995296,23.863347313100185,0.1229199866080685,-0.006394825661232393,4.002001232134993,-0.5755020074996327,-3.0102440244334656
91.6,13.525735653687798,23.562480129588717,0.1224972311032113,-0.005417969281114512,3.9153317191032406,-0.6013541626516256,-3.0086718351147037
91.7,13.463011897312802,23.261778255796415,0.1220750996911334,-0.004433120450616026,3.8294797586291085,-0.6272375637500263,-3.007018737923062
91.8,13.397697282000653,22.96124990312057,0.1216536920682322,-0.003440279864239689,3.744451312741209,-0.6531461531214172,-3.0052835267584697
91.9,13.32978989681301,22.660903404166927,0.1212331094101303,-0.002439450671769372,3.6602522565878393,-0.6790738518764324,-3.00346498953649
92,13.259288440334911,22.36074721346198,0.1208134543291109,-0.001430638509525307,3.576888378085176,-0.7050145647810032,-3.0015619070495028
92.1,13.186192221565387,22.060789908070504,0.1203948308289617,-0.0004138515291715346,3.4943653777284114,-0.7309621876952137,-2.9995730539147716
92.2,13.110501160291154,21.761040188224413,0.1199773442576553,0.00061089957506982,3.412688868521448,-0.7569106127423378,-2.997497198460943
92.3,13.032215786855986,21.46150687795262,0.1195611012577956,0.001643601541110607,3.3318643760539177,-0.7828537343516736,-2.9953331027179484
92.4,12.95133739937267,21.162199021133326,0.1191462099885345,0.002684237821558983,3.251897315399281,-0.8087838748331453,-2.9930785681929346
92.5,12.867867588621158,20.863125595542403,0.1187327792450458,0.003732790642391755,3.1727930612576953,-0.8346981075151895,-2.99073425590923
92.6,12.781808709270399,20.56429580031935,0.1183209192348626,0.004789238905846249,3.0945568788630924,-0.8605887935075622,-2.988297952230555
92.7,12.693163617196811,20.26571895034487,0.1179107411227504,0.005853559175705405,3.0171939819521567,-0.8864509207358553,-2.9857684997447804
92.8,12.601935973829338,19.96740450866851,0.1175023573278223,0.006925724729842909,2.940709431099188,-0.9122764336747838,-2.983144416763635
92.9,12.508129836484457,19.669361984580284,0.1170958809283843,0.008005706944992164,2.8651082475226652,-0.9380613734488071,-2.9804252408822713
93,12.41175005161725,19.371601156122907,0.1166914262432295,0.00909347358043098,2.7903953483796227,-0.9637978486720964,-2.977608284573764
93.1,12.312801957653015,19.07413186433736,0.1162891082462729,0.01018899014185405,2.7165755804785747,-0.9894809396423202,-2.9746929178554025
93.2,12.211291470850814,18.776964069186555,0.1158890426544628,0.01129221947181115,2.643653708054815,-1.015104868022062,-2.971677951507953
93.3,12.107225086352392,18.480107865082612,0.1154913458818563,0.01240312168476236,2.5716344171838856,-1.040663844984226,-2.9685620410394975
93.4,12.000609869567,18.183573476308073,0.1150961349622563,0.01352165418504075,2.5005223162672303,-1.066152167853876,-2.9653438877453606
93.5,11.891453449370571,17.887371257422203,0.1147035274780295,0.01464777166684977,2.430321937630111,-1.0915642019642828,-2.9620221888587537
93.6,11.779764010843405,17.591511693627112,0.1143136414876586,0.01578142611646929,2.3610377392175,-1.1168943852716857,-2.9585956379508516
93.7,11.665550287575675,17.296005401095577,0.1139265954521402,0.0169225668166217,2.2926741063796214,-1.1421372326772563,-2.955062925315297
93.8,11.54882155354659,17.00086312724977,0.1135425081603051,0.0180711403530461,2.225235353743225,-1.1672873402908674,-2.951422738458044
93.9,11.429587614613641,16.70609575099376,0.1131614986531855,0.01922709062320519,2.1587257271580294,-1.1923393893294827,-2.9476737625600564
94,11.307858799620137,16.411714282898526,0.1127836861475172,0.02039035884713708,2.093149405717137,-1.2172881499349926,-2.9438146809523835
94.1,11.183645951145651,16.11772986531844,0.1124091899584676,0.02156088358047156,2.028510503836405,-1.2421284847448737,-2.9398441758008484
94.2,11.056960415922473,15.824153772454647,0.112038129421711,0.02273860072953149,1.9648130733920928,-1.2668553522317287,-2.9357609286379094
94.3,10.927814034938821,15.530997410351068,0.1116706238149444,0.02392344356852689,1.902061105905924,-1.2914638098365174,-2.9315636210358305
94.4,10.796219133247135,15.238272316817875,0.1113067922789413,0.02511534275882848,1.8402585347708182,-1.315949016916917,-2.9272509353319616
94.5,10.662188509508118,14.945990161282548,0.1109467537382595,0.02631422637025645,1.7794092375079773,-1.3403062373901296,-2.922821555353231
94.6,10.525735425281725,14.654162744558594,0.1105906268216899,0.02752001990440074,1.7195170380495277,-1.3645308422639526,-2.9182741672394883
94.7,10.38687359409163,14.362801998529326,0.1102385297825555,0.02873264631992247,1.6605857090377767,-1.3886183119009459,-2.913607460292704
94.8,10.245617170287764,14.071919985741232,0.1098905804189623,0.02995202605979883,1.6026189741317907,-1.4125642380386831,-2.9088201278809693
94.9,10.101980737720686,13.781528898899438,0.1095468959940958,0.03117807708050673,1.5456205103152114,-1.4363643256707388,-2.9039108684179276
95,9.955979298256231,13.491641060262712,0.1092075931566683,0.03241071488308356,1.489593950195526,-1.4600143946444974,-2.898878386367228
95.1,9.807628260144627,13.202268920928962,0.108872787861609,0.03364985254605915,1.4345428842878332,-1.483510381116101,-2.89372139333745
95.2,9.656943426268324,12.913425060007718,0.1085425952910973,0.03489540076020721,1.3804708632743325,-1.506848338763035,-2.8884386092124634
95.3,9.503940982285972,12.62512218367196,0.1082171297760311,0.03614726786509347,1.3273814002317792,-1.5300244398235037,-2.8830287633576095
95.4,9.348637484692075,12.337373124082669,0.1078965047180247,0.03740535988738609,1.2752779728184986,-1.553034975938934,-2.8774905958928803
95.5,9.191049804164038,12.050190866131516,0.1075808325006796,0.03866958062837161,1.2241640541095598,-1.5758768052804262,-2.871822579511544
95.6,9.031195247715027,11.763588462584442,0.1072702244480125,0.03993983156155231,1.1740430286895458,-1.5985455644901025,-2.8660240354707294
95.7,8.869091412132331,11.477579115752947,0.106964790712409,0.0412160120218594,1.1249182805665001,-1.621038355826955,-2.860093468314991
95.8,8.704756255224542,11.192176135693167,0.1066646402288876,0.04249801912767618,1.0767931462174332,-1.6433515690779104,-2.854029800597794
95.9,8.538207968236316,10.907392975764758,0.1063698805894576,0.04378574805013762,1.0296709772891894,-1.665482869882265,-2.8478315992840675
96,8.369465090981796,10.623243137707743,0.1060806179947301,0.04507909196400735,0.9835550546531907,-1.6874287725452306,-2.841498380570153
96.1,8.198546426089116,10.339740348965819,0.1057969572494529,0.04637794179520724,0.9384486911998371,-1.7091866489267533,-2.835027887419218
96.2,8.025471062989677,10.056898393727614,0.1055190016063266,0.04768218664471482,0.8943551524922425,-1.7307536309943983,-2.828419552382055
96.3,7.850258352539022,9.77473116506975,0.1052468527241619,0.04899171372368113,0.8512776854195704,-1.752127104506539,-2.8216722865786132
96.4,7.672927896566606,9.493252663099181,0.1049806106013546,0.05030640840098022,0.8092195193333066,-1.7733045597241337,-2.8147850197057696
96.5,7.493499535586683,9.212476991722303,0.1047203735088795,0.05162615426099106,0.7681838673641619,-1.7942836097992034,-2.807756713768723
96.6,7.311993337084368,8.93241835549456,0.1044662379252888,0.05295083316053625,0.7281739275338549,-1.815061985023127,-2.800586362277436
96.7,7.128429583892152,8.65309105624001,0.1042182984732854,0.05428032528722609,0.6891928837326627,-1.8356375319221958,-2.7932729925454747
96.8,6.942828762684154,8.374509489445328,0.103976647857956,0.05561450921909342,0.651243906553952,-1.856008212079934,-2.785815667946823
96.9,6.755211552581648,8.096688140409396,0.1037413768067175,0.05695326198556482,0.6143301539812859,-1.8761721010250954,-2.778213490359361
97,6.565598813913331,7.819641580170737,0.1035125740110756,0.05829645912955146,0.5784547719197369,-1.8961273866831532,-2.770465602386566
97.1,6.37401157699386,7.5433844610760605,0.103290326070126,0.05964397477141714,0.5436208945717329,-1.9158723691946882,-2.762571190946789
97.2,6.180471031210401,7.2679315122345765,0.1030747174361258,0.06099568167325373,0.5098316446391193,-1.9354054578346178,-2.754529488414847
97.3,5.984998564740493,6.993297593631798,0.1028658304097705,0.06235145098870053,0.47709013685401397,-1.9547246646990815,-2.746339186027922
97.4,5.7876155517673915,6.719497454578676,0.1026637448966408,0.06371115359475468,0.445399463640934,-1.9738301297309593,-2.7380013905312146
97.5,5.588343644560391,6.446546083133148,0.1024685386508526,0.0650746582637723,0.41476271639063705,-1.9927190720700279,-2.729513714455259
97.6,5.38720456165275,6.1744584635038775,0.1022802870324085,0.06644183299662537,0.38518297033425586,-2.011390829076411,-2.72087619629266
97.7,5.1842201278848234,5.9032496292229935,0.1020990630126281,0.06781254477746931,0.3566632875338942,-2.0298443376792537,-2.71208834280887
97.8,4.979412264336514,5.6329346567362935,0.1019249371323241,0.06918665964541797,0.329206715968951,-2.0480786354830998,-2.7031497248669822
97.9,4.772802978426887,5.36352865866147,0.1017579774622847,0.07056404276730578,0.30281628841597513,-2.0660928590962753,-2.6940599807482264
98,4.564414354183057,5.095046776704115,0.1015982495661105,0.07194455851151943,0.27749502111651353,-2.08388624243829,-2.6848188195735387
98.1,4.354268542679905,4.827504174221954,0.101445816465459,0.07332807052288044,0.25324591222775195,-2.1014581150315217,-2.6754260248216015
98.2,4.142387752651691,4.560916028428897,0.1013007386077442,0.07471444179855714,0.23007194005141895,-2.1188079002821345,-2.6658814579305647
98.3,3.928794241276148,4.295297522233361,0.1011630738363395,0.07610353476497668,0.20797606103777244,-2.1359351137554365,-2.6561850619553575
98.4,3.7135103051310674,4.030663835710304,0.1010328773633349,0.07749521135569384,0.18696120756380355,-2.1528393614508166,-2.6463368652305745
98.5,3.4965582713229493,3.767030137214671,0.1009102017448927,0.07888933309015037,0.16703028548853266,-2.1695203380811923,-2.6363369849563307
98.6,3.277960249391909,3.5044119173432113,0.100795096884042,0.08028576085192916,0.14818642092122306,-2.185980219310387,-2.626182198714586
98.7,3.0577388444873503,3.2428239529524703,0.100687609935987,0.0816843558532677,0.13043220955898893,-2.202214049045591,-2.61587964390741
98.8,2.8359164237428525,2.982281320759692,0.1005877853676217,0.08308497885096104,0.11377046100632296,-2.218224207444992,-2.6054263219277827
98.9,2.612515351004166,2.722799047249516,0.1004956649182572,0.0844874905090489,0.09820394662225392,-2.234010727386854,-2.5948227351017685
99,2.387559132230322,2.4643925918932315,0.1004112878619492,0.0858917466950793,0.08373511073298383,-2.2495621877384524,-2.584064553562846
99.1,2.1610689427237815,2.20707635418968,0.1003346901235844,0.08729761293427134,0.07036692383148586,-2.264901895065403,-2.5731623770355108
99.2,1.9330670590678944,1.9508651486782802,0.1002659052012694,0.0887049501849539,0.058102035146423286,-2.280018836558866,-2.562112055113997
99.3,1.7035757837671255,1.6957736997065762,0.1002049638476002,0.090113619456844,0.04694301605173332,-2.2949127530076883,-2.5509144897170435
99.4,1.4726173472940132,1.4418166314870047,0.1001518940557591,0.09152348215272715,0.03689239590563457,-2.30958436473113,-2.5395706821957176
99.5,1.2402139616689554,1.1890084245127046,0.1001067210672133,0.09293440006742902,0.02795261727933587,-2.3240338562505785,-2.5280820697429998
99.6,1.00638769252122,0.9373634343946424,0.1000694673713328,0.09434623573289723,0.020126097824324715,-2.3382626914773534,-2.516449901180621
99.7,0.7711610054615883,0.6868962369080845,0.1000401527689305,0.09575884985311399,0.01341513972591292,-2.3522668705963126,-2.504671974865582
99.8,0.5345555299728761,0.4376209798248939,0.1000187942499855,0.09717210681144725,0.00782218646523795,-2.3660547548871214,-2.4927525708319043
99.9,0.29659317376401245,0.18955208818115954,0.1000054061297517,0.09858586940565522,0.0033496416525927164,-2.3796235620886366,-2.480688916437344
100,0.05729577951308232,-0.05729577951308232,0.1,0.1,0,-2.3929739425093017,-2.4684786769424183


==> linkCoordinates.txt <==
time,,l0_x1,l0_x2,l0_y1,l0_y2,l1_x1,l1_x2,l1_y1,l1_y2,l2_x1,l2_x2,l2_y1,l2_y2
0.0 0.5 -0.5 0.0 0.0 0.5 1.5 0.0 0.0 -0.5 -1.5 0.0 0.0
5.0 0.518974676963939 -0.46516246710685366 0.40200252950274473 0.22459316768611404 0.518974676963939 1.5169343638993902 0.40200252950274473 0.3381553427855807 -0.46516246710685366 -1.4114038519365375 0.22459316768611404 -0.09886817720010599
10.0 0.500781676255308 -0.438731163773802 0.21407322474979243 -0.12844045880231883 0.500781676255308 1.5001699461912334 0.21407322474979243 0.17910057951844266 -0.438731163773802 -1.1747921083791288 -0.12844045880231883 -0.8053557310681424
15.0 0.5129233222840921 -0.40140045466522745 -0.7924959976841351 -1.197479986139396 0.5129233222840921 1.5064153992467633 -0.7924959976841351 -0.6785947553186644 -0.40140045466522745 -0.8846728548689339 -1.197479986139396 -2.0729500240055407
20.0 0.8404169416018104 -0.07839431692206672 -2.0576191787141043 -2.4523163679741358 0.8404169416018104 1.790124152191134 -2.0576191787141043 -1.7444798899708258 -0.07839431692206672 -0.386301077749696 -2.4523163679741358 -3.403732904847779
25.0 1.4689765637398176 0.5349664529848225 -3.1277841739610204 -3.4850307456834684 1.4689765637398176 2.333798346157883 -3.1277841739610204 -2.625705211391147 0.5349664529848225 0.32675318887841376 -3.4850307456834684 -4.463114196443247
30.0 2.365131538608126 1.4180143102072076 -4.01626230238145 -4.337150064170774 2.365131538608126 3.105810321562058 -4.01626230238145 -3.3444029863919473 1.4180143102072076 1.3088450965006184 -4.337150064170774 -5.331173244372667
35.0 3.5681421460210503 2.6151373714674824 -4.7398392345130755 -5.042794511209328 3.5681421460210503 4.150978130597254 -4.7398392345130755 -3.9272494148112242 2.6151373714674824 2.6707089771055528 -5.042794511209328 -6.041249215563415
40.0 4.933241105596903 3.983253616541508 -5.197462067207264 -5.50975002829162 4.933241105596903 5.361040703413196 -5.197462067207264 -4.2935884565137 3.983253616541508 4.279494134408175 -5.50975002829162 -6.464863401443776
45.0 5.972690712466257 5.039692330865458 -5.300158903428587 -5.660039466852469 5.972690712466257 6.337237230574487 -5.300158903428587 -4.368973725209364 5.039692330865458 5.614316996604242 -5.660039466852469 -6.47845653261087
50.0 6.293987250155595 5.395481970998212 -5.114555752115794 -5.553518465026941 6.293987250155595 6.731216783593152 -5.114555752115794 -4.215205800712017 5.395481970998212 6.198055823558796 -5.553518465026941 -6.150071238204688
55.0 5.924589718922212 5.065721153763963 -4.722267628880455 -5.2344636731672205 5.924589718922212 6.506549212974731 -4.722267628880455 -3.9090498552907875 5.065721153763963 5.963748014362059 -5.2344636731672205 -5.674404302848464
60.0 5.106080306846294 4.268918345109086 -3.9516682330057433 -4.498623304122476 5.106080306846294 5.843708308324255 -3.9516682330057433 -3.2764609082264373 4.268918345109086 5.129592124649159 -4.498623304122476 -5.007780102380346
65.0 4.4301336373246825 3.590055931391201 -2.9720433291383324 -3.5145094091779403 4.4301336373246825 5.276180715836735 -2.9720433291383324 -2.4389351403612123 3.590055931391201 4.3062957206956 -3.5145094091779403 -4.212363666324223
70.0 4.075909141999066 3.2062042221960705 -2.1899209875760315 -2.683493021296 4.075909141999066 4.970413748868566 -2.1899209875760315 -1.7428622573299477 3.2062042221960705 3.6675926925089044 -2.683493021296 -3.570691240107548
75.0 3.895165832435081 2.9816927174002674 -1.715007701296357 -2.1219067896568435 3.895165832435081 4.80246140291646 -1.715007701296357 -1.2945142438147124 2.9816927174002674 3.10289673810213 -2.1219067896568435 -3.1145344063216744
80.0 3.719489666415463 2.765904529280349 -1.3813145198625543 -1.682438059684676 3.719489666415463 4.628617920628972 -1.3813145198625543 -0.9647982327972147 2.765904529280349 2.5203878616707818 -1.682438059684676 -2.6518304291233328
85.0 3.45821681252053 2.476736802152386 -0.9894810612435813 -1.18104564368968 3.45821681252053 4.375101216956502 -0.9894810612435813 -0.5903282222181102 2.476736802152386 1.8960372206186467 -1.18104564368968 -1.995163568812656
90.0 3.0832923949065547 2.0877189445754007 -0.3549891087340851 -0.4489758364977509 3.0832923949065547 4.025539842261121 -0.3549891087340851 -0.02007158462732128 2.0877189445754007 1.2564451576428641 -0.4489758364977509 -1.004839031140857
95.0 2.683983065770708 1.684320660496024 0.6612054050089404 0.6352231903144019 2.683983065770708 3.664116803973596 0.6612054050089404 0.8595431352481286 1.684320660496024 0.7182758626055374 0.6352231903144019 0.37684856217005563
100.0 2.5 1.5 2.0 2.0 2.5 3.4999995005068705 2.0 2.0009994928762036 1.5 0.5000004994931295 2.0 2.0009994928762036


